Marginal Densities, Factor Graph Duality, and High-Temperature Series Expansions

We prove that the marginal densities of a global probability mass function in a primal normal factor graph and the corresponding marginal densities in the dual normal factor graph are related via local mappings. The mapping depends on the Fourier transform of the local factors of the models. Details of the mapping, including its fixed points, are derived for the Ising model, and then extended to the Potts model. By employing the mapping, we can transform simultaneously all the estimated marginal densities from one domain to the other, which is advantageous if estimating the marginals can be carried out more efficiently in the dual domain. An example of particular significance is the ferromagnetic Ising model in a positive external field, for which there is a rapidly mixing Markov chain (called the subgraphs-world process) to generate configurations in the dual normal factor graph of the model. Our numerical experiments illustrate that the proposed procedure can provide more accurate estimates of marginal densities in various settings.

==> GibbsDual2.txt <==
J 	E		      RE
0.05	0.540167860	0.000122777
0.15	0.609481692	0.000236475
0.25	0.714417673	0.000346664
0.35	0.852375225	0.000493984
0.45	0.941001322	0.000228267
0.55	0.976308780	0.000111245   
0.65	0.990323026	0.000077149   	
0.75	0.995861701	0.000049014   				
0.85	0.998320198	0.000070498
0.95	0.999153197     0.000067090


==> IsingDREH0.15.txt <==
J	   BP		      TP
0.05    0.0002031226	0.0000964892
0.15    0.0039462294	0.0033383334
0.25    0.0043586755	0.0018208441
0.35    0.0044769695	0.0062376114
0.45    0.0014794121	0.0014216409
0.55    0.0002707686	0.0002898741
0.65    0.0000485536	0.0000485536
0.75    0.0000090146	0.0000092614
0.85    0.0000017305	0.0000017193
0.95    0.0000003430	0.0000003430


==> IsingREH0.15.txt <==
J	BP		     TP
0.05	0.0002031230    0.0002030336
0.15	0.0039462299    0.0039444323	
0.25	0.0043586763    0.0044014196
0.35	0.0044769691    0.0025205632	
0.45	0.0014794120    0.0067077888	
0.55	0.0002707686    0.0010602226	
0.65	0.0000485536    0.0045402404	
0.75	0.0000090146    0.0022718139	
0.85	0.0000017305    0.0001335169	
0.95	0.0000003430    0.0000007429	


==> PPotts100one.txt <==
S Z
0.000000 0.000000
0.020000 0.000194
0.040000 0.000377
0.060000 0.000550
0.080000 0.000714
0.100000 0.000869
0.120000 0.001016
0.140000 0.001155
0.160000 0.001288
0.180000 0.001414
0.200000 0.001534
0.220000 0.001648
0.240000 0.001758
0.260000 0.001862
0.280000 0.001962
0.300000 0.002057
0.320000 0.002148
0.340000 0.002235
0.360000 0.002319
0.380000 0.002399
0.400000 0.002476
0.420000 0.002550
0.440000 0.002621
0.460000 0.002690
0.480000 0.002755
0.500000 0.002819
0.520000 0.002879
0.540000 0.002938
0.560000 0.002994
0.580000 0.003049
0.600000 0.003101
0.620000 0.003152
0.640000 0.003201
0.660000 0.003248
0.680000 0.003293
0.700000 0.003337
0.720000 0.003380
0.740000 0.003421
0.760000 0.003460
0.780000 0.003499
0.800000 0.003536
0.820000 0.003572
0.840000 0.003606
0.860000 0.003640
0.880000 0.003673
0.900000 0.003704
0.920000 0.003735
0.940000 0.003764
0.960000 0.003793
0.980000 0.003821
1.000000 0.003847
1.020000 0.003873
1.040000 0.003899
1.060000 0.003923
1.080000 0.003947
1.100000 0.003970
1.120000 0.003992
1.140000 0.004014
1.160000 0.004035
1.180000 0.004055
1.200000 0.004075
1.220000 0.004094
1.240000 0.004112
1.260000 0.004130
1.280000 0.004148
1.300000 0.004164
1.320000 0.004181
1.340000 0.004197
1.360000 0.004212
1.380000 0.004227
1.400000 0.004241
1.420000 0.004255
1.440000 0.004269
1.460000 0.004282
1.480000 0.004294
1.500000 0.004307
1.520000 0.004318
1.540000 0.004330
1.560000 0.004341
1.580000 0.004352
1.600000 0.004362
1.620000 0.004372
1.640000 0.004382
1.660000 0.004391
1.680000 0.004400
1.700000 0.004409
1.720000 0.004417
1.740000 0.004425
1.760000 0.004433
1.780000 0.004440
1.800000 0.004447
1.820000 0.004454
1.840000 0.004461
1.860000 0.004467
1.880000 0.004473
1.900000 0.004479
1.920000 0.004484
1.940000 0.004490
1.960000 0.004494
1.980000 0.004499
2.000000 0.004504
2.020000 0.004508
2.040000 0.004512
2.060000 0.004516
2.080000 0.004519
2.100000 0.004522
2.120000 0.004525
2.140000 0.004528
2.160000 0.004531
2.180000 0.004533
2.200000 0.004535
2.220000 0.004537
2.240000 0.004539
2.260000 0.004541
2.280000 0.004542
2.300000 0.004543
2.320000 0.004544
2.340000 0.004545
2.360000 0.004545
2.380000 0.004545
2.400000 0.004545
2.420000 0.004545
2.440000 0.004545
2.460000 0.004544
2.480000 0.004544
2.500000 0.004543
2.520000 0.004542
2.540000 0.004540
2.560000 0.004539
2.580000 0.004537
2.600000 0.004535
2.620000 0.004533
2.640000 0.004531
2.660000 0.004529
2.680000 0.004526
2.700000 0.004523
2.720000 0.004520
2.740000 0.004517
2.760000 0.004514
2.780000 0.004510
2.800000 0.004506
2.820000 0.004502
2.840000 0.004498
2.860000 0.004494
2.880000 0.004489
2.900000 0.004484
2.920000 0.004479
2.940000 0.004474
2.960000 0.004469
2.980000 0.004464
3.000000 0.004458
3.020000 0.004452
3.040000 0.004446
3.060000 0.004440
3.080000 0.004433
3.100000 0.004426
3.120000 0.004420
3.140000 0.004413
3.160000 0.004405
3.180000 0.004398
3.200000 0.004390
3.220000 0.004382
3.240000 0.004374
3.260000 0.004366
3.280000 0.004358
3.300000 0.004349
3.320000 0.004340
3.340000 0.004331
3.360000 0.004322
3.380000 0.004312
3.400000 0.004303
3.420000 0.004293
3.440000 0.004283
3.460000 0.004272
3.480000 0.004262
3.500000 0.004251
3.520000 0.004240
3.540000 0.004229
3.560000 0.004218
3.580000 0.004206
3.600000 0.004195
3.620000 0.004183
3.640000 0.004170
3.660000 0.004158
3.680000 0.004145
3.700000 0.004133
3.720000 0.004119
3.740000 0.004106
3.760000 0.004093
3.780000 0.004079
3.800000 0.004065
3.820000 0.004051
3.840000 0.004037
3.860000 0.004022
3.880000 0.004007
3.900000 0.003993
3.920000 0.003977
3.940000 0.003962
3.960000 0.003946
3.980000 0.003930
4.000000 0.003914
4.020000 0.003898
4.040000 0.003882
4.060000 0.003865
4.080000 0.003848
4.100000 0.003831
4.120000 0.003814
4.140000 0.003796
4.160000 0.003778
4.180000 0.003761
4.200000 0.003742
4.220000 0.003724
4.240000 0.003705
4.260000 0.003687
4.280000 0.003668
4.300000 0.003649
4.320000 0.003629
4.340000 0.003610
4.360000 0.003590
4.380000 0.003570
4.400000 0.003550
4.420000 0.003530
4.440000 0.003509
4.460000 0.003488
4.480000 0.003468
4.500000 0.003447
4.520000 0.003425
4.540000 0.003404
4.560000 0.003382
4.580000 0.003361
4.600000 0.003339
4.620000 0.003317
4.640000 0.003295
4.660000 0.003272
4.680000 0.003250
4.700000 0.003227
4.720000 0.003204
4.740000 0.003182
4.760000 0.003158
4.780000 0.003135
4.800000 0.003112
4.820000 0.003089
4.840000 0.003065
4.860000 0.003041
4.880000 0.003018
4.900000 0.002994
4.920000 0.002970
4.940000 0.002946
4.960000 0.002921
4.980000 0.002897
5.000000 0.002873
5.100000 0.002750
5.200000 0.002626
5.300000 0.002501
5.400000 0.002376
5.500000 0.002252
5.600000 0.002129
5.700000 0.002007
5.800000 0.001888
5.900000 0.001772
6.000000 0.001659
6.100000 0.001550
6.200000 0.001445
6.300000 0.001345
6.400000 0.001248
6.500000 0.001157
6.600000 0.001070
6.700000 0.000989
6.800000 0.000912
6.900000 0.000839
7.000000 0.000772
7.100000 0.000709
7.200000 0.000650
7.300000 0.000595
7.400000 0.000545
7.500000 0.000498
7.600000 0.000455
7.700000 0.000415
7.800000 0.000379
7.900000 0.000345
8.000000 0.000314
8.100000 0.000286
8.200000 0.000260
8.300000 0.000237
8.400000 0.000215
8.500000 0.000196
8.600000 0.000178
8.700000 0.000161
8.800000 0.000146
8.900000 0.000133
9.000000 0.000120
9.100000 0.000109
9.200000 0.000099
9.300000 0.000090
9.400000 0.000081
9.500000 0.000074
9.600000 0.000067
9.700000 0.000061
9.800000 0.000055
9.900000 0.000050
10.000000 0.000045
10.100000 0.000041
10.200000 0.000037
10.300000 0.000033
10.400000 0.000030
10.500000 0.000027
10.600000 0.000025
10.700000 0.000022
10.800000 0.000020
10.900000 0.000018
11.000000 0.000017
11.100000 0.000015
11.200000 0.000014
11.300000 0.000012
11.400000 0.000011
11.500000 0.000010
11.600000 0.000009
11.700000 0.000008
11.800000 0.000007
11.900000 0.000007
12.000000 0.000006


==> PPotts100zero.txt <==
S Z
0.000000 1.000000
0.020000 0.980777
0.040000 0.962647
0.060000 0.945521
0.080000 0.929324
0.100000 0.913983
0.120000 0.899437
0.140000 0.885629
0.160000 0.872506
0.180000 0.860022
0.200000 0.848133
0.220000 0.836802
0.240000 0.825991
0.260000 0.815669
0.280000 0.805805
0.300000 0.796371
0.320000 0.787343
0.340000 0.778697
0.360000 0.770411
0.380000 0.762464
0.400000 0.754839
0.420000 0.747518
0.440000 0.740485
0.460000 0.733724
0.480000 0.727223
0.500000 0.720968
0.520000 0.714947
0.540000 0.709148
0.560000 0.703561
0.580000 0.698177
0.600000 0.692984
0.620000 0.687976
0.640000 0.683143
0.660000 0.678478
0.680000 0.673973
0.700000 0.669622
0.720000 0.665419
0.740000 0.661356
0.760000 0.657428
0.780000 0.653630
0.800000 0.649957
0.820000 0.646403
0.840000 0.642964
0.860000 0.639636
0.880000 0.636414
0.900000 0.633294
0.920000 0.630274
0.940000 0.627348
0.960000 0.624514
0.980000 0.621768
1.000000 0.619108
1.020000 0.616530
1.040000 0.614031
1.060000 0.611610
1.080000 0.609263
1.100000 0.606987
1.120000 0.604782
1.140000 0.602643
1.160000 0.600570
1.180000 0.598561
1.200000 0.596612
1.220000 0.594723
1.240000 0.592892
1.260000 0.591117
1.280000 0.589396
1.300000 0.587727
1.320000 0.586110
1.340000 0.584543
1.360000 0.583025
1.380000 0.581554
1.400000 0.580128
1.420000 0.578748
1.440000 0.577410
1.460000 0.576116
1.480000 0.574863
1.500000 0.573650
1.520000 0.572476
1.540000 0.571341
1.560000 0.570243
1.580000 0.569182
1.600000 0.568157
1.620000 0.567167
1.640000 0.566211
1.660000 0.565289
1.680000 0.564399
1.700000 0.563541
1.720000 0.562715
1.740000 0.561920
1.760000 0.561155
1.780000 0.560419
1.800000 0.559712
1.820000 0.559034
1.840000 0.558384
1.860000 0.557762
1.880000 0.557166
1.900000 0.556597
1.920000 0.556054
1.940000 0.555537
1.960000 0.555045
1.980000 0.554578
2.000000 0.554136
2.020000 0.553718
2.040000 0.553324
2.060000 0.552953
2.080000 0.552605
2.100000 0.552281
2.120000 0.551979
2.140000 0.551699
2.160000 0.551442
2.180000 0.551206
2.200000 0.550992
2.220000 0.550799
2.240000 0.550628
2.260000 0.550478
2.280000 0.550349
2.300000 0.550240
2.320000 0.550151
2.340000 0.550083
2.360000 0.550036
2.380000 0.550008
2.400000 0.550000
2.420000 0.550012
2.440000 0.550044
2.460000 0.550095
2.480000 0.550166
2.500000 0.550256
2.520000 0.550365
2.540000 0.550494
2.560000 0.550641
2.580000 0.550808
2.600000 0.550994
2.620000 0.551199
2.640000 0.551423
2.660000 0.551665
2.680000 0.551927
2.700000 0.552207
2.720000 0.552507
2.740000 0.552825
2.760000 0.553162
2.780000 0.553517
2.800000 0.553892
2.820000 0.554285
2.840000 0.554698
2.860000 0.555129
2.880000 0.555579
2.900000 0.556048
2.920000 0.556535
2.940000 0.557042
2.960000 0.557568
2.980000 0.558112
3.000000 0.558676
3.020000 0.559259
3.040000 0.559861
3.060000 0.560482
3.080000 0.561123
3.100000 0.561783
3.120000 0.562462
3.140000 0.563161
3.160000 0.563879
3.180000 0.564617
3.200000 0.565374
3.220000 0.566151
3.240000 0.566948
3.260000 0.567764
3.280000 0.568601
3.300000 0.569457
3.320000 0.570333
3.340000 0.571230
3.360000 0.572147
3.380000 0.573084
3.400000 0.574041
3.420000 0.575018
3.440000 0.576016
3.460000 0.577035
3.480000 0.578074
3.500000 0.579134
3.520000 0.580214
3.540000 0.581316
3.560000 0.582438
3.580000 0.583581
3.600000 0.584744
3.620000 0.585929
3.640000 0.587135
3.660000 0.588362
3.680000 0.589610
3.700000 0.590879
3.720000 0.592170
3.740000 0.593481
3.760000 0.594814
3.780000 0.596168
3.800000 0.597544
3.820000 0.598940
3.840000 0.600359
3.860000 0.601798
3.880000 0.603259
3.900000 0.604741
3.920000 0.606244
3.940000 0.607769
3.960000 0.609314
3.980000 0.610881
4.000000 0.612470
4.020000 0.614079
4.040000 0.615710
4.060000 0.617361
4.080000 0.619033
4.100000 0.620727
4.120000 0.622441
4.140000 0.624176
4.160000 0.625931
4.180000 0.627707
4.200000 0.629503
4.220000 0.631320
4.240000 0.633156
4.260000 0.635013
4.280000 0.636889
4.300000 0.638785
4.320000 0.640701
4.340000 0.642636
4.360000 0.644590
4.380000 0.646563
4.400000 0.648555
4.420000 0.650565
4.440000 0.652593
4.460000 0.654640
4.480000 0.656704
4.500000 0.658786
4.520000 0.660885
4.540000 0.663001
4.560000 0.665134
4.580000 0.667283
4.600000 0.669449
4.620000 0.671630
4.640000 0.673827
4.660000 0.676038
4.680000 0.678265
4.700000 0.680506
4.720000 0.682761
4.740000 0.685030
4.760000 0.687312
4.780000 0.689608
4.800000 0.691915
4.820000 0.694235
4.840000 0.696567
4.860000 0.698910
4.880000 0.701264
4.900000 0.703628
4.920000 0.706003
4.940000 0.708387
4.960000 0.710780
4.980000 0.713182
5.000000 0.715592
5.020000 0.718010
5.040000 0.720435
5.060000 0.722867
5.080000 0.725305
5.100000 0.727749
5.120000 0.730199
5.140000 0.732653
5.160000 0.735111
5.180000 0.737574
5.200000 0.740039
5.220000 0.742508
5.240000 0.744979
5.260000 0.747451
5.280000 0.749925
5.300000 0.752400
5.320000 0.754875
5.340000 0.757350
5.360000 0.759824
5.380000 0.762296
5.400000 0.764767
5.420000 0.767236
5.440000 0.769702
5.460000 0.772165
5.480000 0.774624
5.500000 0.777078
5.520000 0.779528
5.540000 0.781973
5.560000 0.784412
5.580000 0.786845
5.600000 0.789271
5.620000 0.791690
5.640000 0.794101
5.660000 0.796505
5.680000 0.798900
5.700000 0.801286
5.720000 0.803663
5.740000 0.806030
5.760000 0.808386
5.780000 0.810732
5.800000 0.813068
5.820000 0.815391
5.840000 0.817703
5.860000 0.820003
5.880000 0.822291
5.900000 0.824565
5.920000 0.826826
5.940000 0.829074
5.960000 0.831308
5.980000 0.833528
6.000000 0.835733
6.020000 0.837923
6.040000 0.840099
6.060000 0.842259
6.080000 0.844403
6.100000 0.846531
6.120000 0.848644
6.140000 0.850739
6.160000 0.852819
6.180000 0.854881
6.200000 0.856927
6.220000 0.858955
6.240000 0.860966
6.260000 0.862959
6.280000 0.864934
6.300000 0.866892
6.320000 0.868831
6.340000 0.870753
6.360000 0.872656
6.380000 0.874540
6.400000 0.876406
6.420000 0.878254
6.440000 0.880082
6.460000 0.881892
6.480000 0.883683
6.500000 0.885455
6.520000 0.887209
6.540000 0.888943
6.560000 0.890658
6.580000 0.892354
6.600000 0.894031
6.620000 0.895688
6.640000 0.897327
6.660000 0.898947
6.680000 0.900547
6.700000 0.902128
6.720000 0.903691
6.740000 0.905234
6.760000 0.906758
6.780000 0.908264
6.800000 0.909750
6.820000 0.911218
6.840000 0.912667
6.860000 0.914098
6.880000 0.915509
6.900000 0.916903
6.920000 0.918278
6.940000 0.919634
6.960000 0.920973
6.980000 0.922293
7.000000 0.923595
7.020000 0.924879
7.040000 0.926146
7.060000 0.927394
7.080000 0.928626
7.100000 0.929839
7.120000 0.931036
7.140000 0.932215
7.160000 0.933378
7.180000 0.934523
7.200000 0.935652
7.220000 0.936764
7.240000 0.937860
7.260000 0.938939
7.280000 0.940002
7.300000 0.941049
7.320000 0.942081
7.340000 0.943096
7.360000 0.944096
7.380000 0.945081
7.400000 0.946050
7.420000 0.947005
7.440000 0.947944
7.460000 0.948869
7.480000 0.949779
7.500000 0.950675
7.520000 0.951557
7.540000 0.952424
7.560000 0.953278
7.580000 0.954117
7.600000 0.954944
7.620000 0.955756
7.640000 0.956556
7.660000 0.957342
7.680000 0.958116
7.700000 0.958877
7.720000 0.959625
7.740000 0.960361
7.760000 0.961084
7.780000 0.961795
7.800000 0.962495
7.820000 0.963183
7.840000 0.963859
7.860000 0.964523
7.880000 0.965177
7.900000 0.965819
7.920000 0.966450
7.940000 0.967070
7.960000 0.967680
7.980000 0.968279
8.000000 0.968868
8.020000 0.969446
8.040000 0.970015
8.060000 0.970574
8.080000 0.971122
8.100000 0.971662
8.120000 0.972191
8.140000 0.972712
8.160000 0.973223
8.180000 0.973725
8.200000 0.974219
8.220000 0.974703
8.240000 0.975179
8.260000 0.975646
8.280000 0.976106
8.300000 0.976556
8.320000 0.976999
8.340000 0.977434
8.360000 0.977861
8.380000 0.978280
8.400000 0.978692
8.420000 0.979096
8.440000 0.979493
8.460000 0.979882
8.480000 0.980265
8.500000 0.980641
8.520000 0.981009
8.540000 0.981371
8.560000 0.981727
8.580000 0.982075
8.600000 0.982418
8.620000 0.982754
8.640000 0.983084
8.660000 0.983408
8.680000 0.983725
8.700000 0.984037
8.720000 0.984343
8.740000 0.984644
8.760000 0.984939
8.780000 0.985228
8.800000 0.985512
8.820000 0.985791
8.840000 0.986064
8.860000 0.986333
8.880000 0.986596
8.900000 0.986854
8.920000 0.987108
8.940000 0.987357
8.960000 0.987601
8.980000 0.987840
9.000000 0.988075
9.020000 0.988306
9.040000 0.988532
9.060000 0.988754
9.080000 0.988972
9.100000 0.989185
9.120000 0.989395
9.140000 0.989601
9.160000 0.989802
9.180000 0.990000
9.200000 0.990194
9.220000 0.990385
9.240000 0.990571
9.260000 0.990755
9.280000 0.990934
9.300000 0.991111
9.320000 0.991284
9.340000 0.991453
9.360000 0.991620
9.380000 0.991783
9.400000 0.991943
9.420000 0.992100
9.440000 0.992254
9.460000 0.992405
9.480000 0.992553
9.500000 0.992698
9.520000 0.992841
9.540000 0.992981
9.560000 0.993118
9.580000 0.993252
9.600000 0.993384
9.620000 0.993513
9.640000 0.993640
9.660000 0.993764
9.680000 0.993886
9.700000 0.994006
9.720000 0.994123
9.740000 0.994238
9.760000 0.994351
9.780000 0.994462
9.800000 0.994570
9.820000 0.994677
9.840000 0.994781
9.860000 0.994883
9.880000 0.994983
9.900000 0.995082
9.920000 0.995178
9.940000 0.995273
9.960000 0.995366
9.980000 0.995456
10.000000 0.995546
10.020000 0.995633
10.040000 0.995719
10.060000 0.995803
10.080000 0.995885
10.100000 0.995966
10.120000 0.996045
10.140000 0.996123
10.160000 0.996199
10.180000 0.996274
10.200000 0.996347
10.220000 0.996419
10.240000 0.996489
10.260000 0.996558
10.280000 0.996626
10.300000 0.996692
10.320000 0.996758
10.340000 0.996821
10.360000 0.996884
10.380000 0.996945
10.400000 0.997005
10.420000 0.997064
10.440000 0.997122
10.460000 0.997179
10.480000 0.997234
10.500000 0.997289
10.520000 0.997342
10.540000 0.997395
10.560000 0.997446
10.580000 0.997496
10.600000 0.997545
10.620000 0.997594
10.640000 0.997641
10.660000 0.997688
10.680000 0.997733
10.700000 0.997778
10.720000 0.997822
10.740000 0.997865
10.760000 0.997907
10.780000 0.997948
10.800000 0.997989
10.820000 0.998028
10.840000 0.998067
10.860000 0.998105
10.880000 0.998143
10.900000 0.998179
10.920000 0.998215
10.940000 0.998250
10.960000 0.998285
10.980000 0.998319
11.000000 0.998352
11.020000 0.998385
11.040000 0.998416
11.060000 0.998448
11.080000 0.998478
11.100000 0.998508
11.120000 0.998538
11.140000 0.998567
11.160000 0.998595
11.180000 0.998623
11.200000 0.998650
11.220000 0.998677
11.240000 0.998703
11.260000 0.998728
11.280000 0.998753
11.300000 0.998778
11.320000 0.998802
11.340000 0.998826
11.360000 0.998849
11.380000 0.998872
11.400000 0.998894
11.420000 0.998916
11.440000 0.998937
11.460000 0.998958
11.480000 0.998979
11.500000 0.998999
11.520000 0.999019
11.540000 0.999038
11.560000 0.999057
11.580000 0.999076
11.600000 0.999094
11.620000 0.999112
11.640000 0.999130
11.660000 0.999147
11.680000 0.999164
11.700000 0.999180
11.720000 0.999196
11.740000 0.999212
11.760000 0.999228
11.780000 0.999243
11.800000 0.999258
11.820000 0.999273
11.840000 0.999287
11.860000 0.999301
11.880000 0.999315
11.900000 0.999329
11.920000 0.999342
11.940000 0.999355
11.960000 0.999368
11.980000 0.999380
12.000000 0.999392

==> PPotts10one.txt <==
S Z
0.000000 0.000000
0.020000 0.001942
0.040000 0.003773
0.060000 0.005501
0.080000 0.007135
0.100000 0.008681
0.120000 0.010146
0.140000 0.011535
0.160000 0.012852
0.180000 0.014104
0.200000 0.015293
0.220000 0.016425
0.240000 0.017502
0.260000 0.018527
0.280000 0.019504
0.300000 0.020436
0.320000 0.021325
0.340000 0.022173
0.360000 0.022983
0.380000 0.023756
0.400000 0.024495
0.420000 0.025201
0.440000 0.025876
0.460000 0.026522
0.480000 0.027139
0.500000 0.027729
0.520000 0.028293
0.540000 0.028833
0.560000 0.029350
0.580000 0.029844
0.600000 0.030316
0.620000 0.030768
0.640000 0.031200
0.660000 0.031613
0.680000 0.032008
0.700000 0.032385
0.720000 0.032746
0.740000 0.033090
0.760000 0.033419
0.780000 0.033732
0.800000 0.034031
0.820000 0.034315
0.840000 0.034586
0.860000 0.034844
0.880000 0.035089
0.900000 0.035322
0.920000 0.035543
0.940000 0.035752
0.960000 0.035950
0.980000 0.036137
1.000000 0.036313
1.020000 0.036479
1.040000 0.036635
1.060000 0.036782
1.080000 0.036918
1.100000 0.037046
1.120000 0.037164
1.140000 0.037273
1.160000 0.037374
1.180000 0.037467
1.200000 0.037551
1.220000 0.037628
1.240000 0.037696
1.260000 0.037757
1.280000 0.037810
1.300000 0.037856
1.320000 0.037895
1.340000 0.037927
1.360000 0.037952
1.380000 0.037970
1.400000 0.037982
1.420000 0.037987
1.440000 0.037986
1.460000 0.037978
1.480000 0.037965
1.500000 0.037945
1.520000 0.037920
1.540000 0.037888
1.560000 0.037851
1.580000 0.037809
1.600000 0.037760
1.620000 0.037707
1.640000 0.037648
1.660000 0.037584
1.680000 0.037515
1.700000 0.037440
1.720000 0.037361
1.740000 0.037277
1.760000 0.037188
1.780000 0.037094
1.800000 0.036996
1.820000 0.036893
1.840000 0.036786
1.860000 0.036674
1.880000 0.036557
1.900000 0.036437
1.920000 0.036312
1.940000 0.036183
1.960000 0.036051
1.980000 0.035914
2.000000 0.035773
2.020000 0.035628
2.040000 0.035480
2.060000 0.035327
2.080000 0.035171
2.100000 0.035012
2.120000 0.034849
2.140000 0.034683
2.160000 0.034513
2.180000 0.034340
2.200000 0.034163
2.220000 0.033984
2.240000 0.033801
2.260000 0.033616
2.280000 0.033427
2.300000 0.033235
2.320000 0.033041
2.340000 0.032844
2.360000 0.032644
2.380000 0.032441
2.400000 0.032236
2.420000 0.032029
2.440000 0.031819
2.460000 0.031607
2.480000 0.031392
2.500000 0.031175
2.520000 0.030956
2.540000 0.030735
2.560000 0.030512
2.580000 0.030287
2.600000 0.030061
2.620000 0.029832
2.640000 0.029602
2.660000 0.029370
2.680000 0.029137
2.700000 0.028902
2.720000 0.028665
2.740000 0.028427
2.760000 0.028188
2.780000 0.027948
2.800000 0.027707
2.820000 0.027464
2.840000 0.027221
2.860000 0.026977
2.880000 0.026732
2.900000 0.026486
2.920000 0.026239
2.940000 0.025992
2.960000 0.025744
2.980000 0.025495
3.000000 0.025246
3.020000 0.024997
3.040000 0.024748
3.060000 0.024498
3.080000 0.024248
3.100000 0.023998
3.120000 0.023748
3.140000 0.023498
3.160000 0.023248
3.180000 0.022999
3.200000 0.022749
3.220000 0.022500
3.240000 0.022251
3.260000 0.022003
3.280000 0.021755
3.300000 0.021507
3.320000 0.021261
3.340000 0.021014
3.360000 0.020769
3.380000 0.020524
3.400000 0.020280
3.420000 0.020037
3.440000 0.019795
3.460000 0.019554
3.480000 0.019313
3.500000 0.019074
3.520000 0.018836
3.540000 0.018599
3.560000 0.018363
3.580000 0.018129
3.600000 0.017896
3.620000 0.017664
3.640000 0.017433
3.660000 0.017204
3.680000 0.016976
3.700000 0.016750
3.720000 0.016525
3.740000 0.016302
3.760000 0.016081
3.780000 0.015861
3.800000 0.015642
3.820000 0.015425
3.840000 0.015210
3.860000 0.014997
3.880000 0.014785
3.900000 0.014575
3.920000 0.014367
3.940000 0.014161
3.960000 0.013956
3.980000 0.013754
4.000000 0.013553
4.020000 0.013354
4.040000 0.013157
4.060000 0.012962
4.080000 0.012769
4.100000 0.012577
4.120000 0.012388
4.140000 0.012200
4.160000 0.012015
4.180000 0.011831
4.200000 0.011650
4.220000 0.011470
4.240000 0.011293
4.260000 0.011117
4.280000 0.010943
4.300000 0.010772
4.320000 0.010602
4.340000 0.010434
4.360000 0.010268
4.380000 0.010105
4.400000 0.009943
4.420000 0.009783
4.440000 0.009625
4.460000 0.009469
4.480000 0.009315
4.500000 0.009163
4.520000 0.009013
4.540000 0.008865
4.560000 0.008719
4.580000 0.008575
4.600000 0.008433
4.620000 0.008292
4.640000 0.008154
4.660000 0.008017
4.680000 0.007882
4.700000 0.007750
4.720000 0.007619
4.740000 0.007489
4.760000 0.007362
4.780000 0.007236
4.800000 0.007113
4.820000 0.006991
4.840000 0.006871
4.860000 0.006752
4.880000 0.006635
4.900000 0.006520
4.920000 0.006407
4.940000 0.006296
4.960000 0.006186
4.980000 0.006077
5.000000 0.005971
5.020000 0.005866
5.040000 0.005763
5.060000 0.005661
5.080000 0.005561
5.100000 0.005462
5.120000 0.005365
5.140000 0.005269
5.160000 0.005175
5.180000 0.005083
5.200000 0.004992
5.220000 0.004902
5.240000 0.004814
5.260000 0.004727
5.280000 0.004642
5.300000 0.004558
5.320000 0.004476
5.340000 0.004394
5.360000 0.004315
5.380000 0.004236
5.400000 0.004159
5.420000 0.004083
5.440000 0.004008
5.460000 0.003935
5.480000 0.003863
5.500000 0.003792
5.520000 0.003722
5.540000 0.003653
5.560000 0.003586
5.580000 0.003520
5.600000 0.003455
5.620000 0.003391
5.640000 0.003328
5.660000 0.003266
5.680000 0.003205
5.700000 0.003146
5.720000 0.003087
5.740000 0.003029
5.760000 0.002973
5.780000 0.002917
5.800000 0.002863
5.820000 0.002809
5.840000 0.002756
5.860000 0.002705
5.880000 0.002654
5.900000 0.002604
5.920000 0.002555
5.940000 0.002507
5.960000 0.002459
5.980000 0.002413
6.000000 0.002367
6.020000 0.002322
6.040000 0.002278
6.060000 0.002235
6.080000 0.002193
6.100000 0.002151
6.120000 0.002110
6.140000 0.002070
6.160000 0.002031
6.180000 0.001992
6.200000 0.001954
6.220000 0.001917
6.240000 0.001880
6.260000 0.001844
6.280000 0.001809
6.300000 0.001774
6.320000 0.001740
6.340000 0.001707
6.360000 0.001674
6.380000 0.001642
6.400000 0.001611
6.420000 0.001580
6.440000 0.001549
6.460000 0.001520
6.480000 0.001490
6.500000 0.001462
6.520000 0.001434
6.540000 0.001406
6.560000 0.001379
6.580000 0.001352
6.600000 0.001326
6.620000 0.001300
6.640000 0.001275
6.660000 0.001251
6.680000 0.001226
6.700000 0.001203
6.720000 0.001179
6.740000 0.001157
6.760000 0.001134
6.780000 0.001112
6.800000 0.001091
6.820000 0.001070
6.840000 0.001049
6.860000 0.001028
6.880000 0.001008
6.900000 0.000989
6.920000 0.000970
6.940000 0.000951
6.960000 0.000932
6.980000 0.000914
7.000000 0.000896
7.100000 0.000812
7.200000 0.000736
7.300000 0.000667
7.400000 0.000604
7.500000 0.000547
7.600000 0.000496
7.700000 0.000449
7.800000 0.000407
7.900000 0.000368
8.000000 0.000333
8.100000 0.000302
8.200000 0.000273
8.300000 0.000247
8.400000 0.000224
8.500000 0.000203
8.600000 0.000183
8.700000 0.000166
8.800000 0.000150
8.900000 0.000136
9.000000 0.000123
9.100000 0.000111
9.200000 0.000101
9.300000 0.000091
9.400000 0.000083
9.500000 0.000075
9.600000 0.000068
9.700000 0.000061
9.800000 0.000055
9.900000 0.000050
10.000000 0.000045
10.100000 0.000041
10.200000 0.000037
10.300000 0.000034
10.400000 0.000030
10.500000 0.000028
10.600000 0.000025
10.700000 0.000023
10.800000 0.000020
10.900000 0.000018
11.000000 0.000017
11.100000 0.000015
11.200000 0.000014
11.300000 0.000012
11.400000 0.000011
11.500000 0.000010
11.600000 0.000009
11.700000 0.000008
11.800000 0.000008
11.900000 0.000007
12.000000 0.000006


==> PPotts10zero.txt <==
S Z
0.000000 1.000000
0.020000 0.982526
0.040000 0.966047
0.060000 0.950489
0.080000 0.935783
0.100000 0.921867
0.120000 0.908686
0.140000 0.896188
0.160000 0.884329
0.180000 0.873065
0.200000 0.862360
0.220000 0.852177
0.240000 0.842486
0.260000 0.833256
0.280000 0.824460
0.300000 0.816074
0.320000 0.808075
0.340000 0.800441
0.360000 0.793153
0.380000 0.786193
0.400000 0.779543
0.420000 0.773188
0.440000 0.767114
0.460000 0.761306
0.480000 0.755753
0.500000 0.750441
0.520000 0.745361
0.540000 0.740502
0.560000 0.735854
0.580000 0.731408
0.600000 0.727155
0.620000 0.723088
0.640000 0.719199
0.660000 0.715481
0.680000 0.711927
0.700000 0.708531
0.720000 0.705287
0.740000 0.702190
0.760000 0.699233
0.780000 0.696412
0.800000 0.693723
0.820000 0.691161
0.840000 0.688722
0.860000 0.686401
0.880000 0.684195
0.900000 0.682100
0.920000 0.680113
0.940000 0.678230
0.960000 0.676449
0.980000 0.674766
1.000000 0.673179
1.020000 0.671685
1.040000 0.670282
1.060000 0.668966
1.080000 0.667736
1.100000 0.666590
1.120000 0.665525
1.140000 0.664539
1.160000 0.663630
1.180000 0.662798
1.200000 0.662038
1.220000 0.661351
1.240000 0.660735
1.260000 0.660187
1.280000 0.659707
1.300000 0.659292
1.320000 0.658942
1.340000 0.658656
1.360000 0.658431
1.380000 0.658267
1.400000 0.658163
1.420000 0.658117
1.440000 0.658128
1.460000 0.658195
1.480000 0.658317
1.500000 0.658494
1.520000 0.658724
1.540000 0.659006
1.560000 0.659339
1.580000 0.659723
1.600000 0.660156
1.620000 0.660638
1.640000 0.661168
1.660000 0.661745
1.680000 0.662368
1.700000 0.663036
1.720000 0.663750
1.740000 0.664507
1.760000 0.665308
1.780000 0.666151
1.800000 0.667036
1.820000 0.667963
1.840000 0.668930
1.860000 0.669937
1.880000 0.670983
1.900000 0.672067
1.920000 0.673189
1.940000 0.674349
1.960000 0.675545
1.980000 0.676778
2.000000 0.678045
2.020000 0.679348
2.040000 0.680684
2.060000 0.682054
2.080000 0.683457
2.100000 0.684892
2.120000 0.686359
2.140000 0.687856
2.160000 0.689384
2.180000 0.690942
2.200000 0.692530
2.220000 0.694145
2.240000 0.695789
2.260000 0.697460
2.280000 0.699158
2.300000 0.700882
2.320000 0.702632
2.340000 0.704406
2.360000 0.706205
2.380000 0.708027
2.400000 0.709873
2.420000 0.711740
2.440000 0.713630
2.460000 0.715541
2.480000 0.717472
2.500000 0.719423
2.520000 0.721393
2.540000 0.723382
2.560000 0.725389
2.580000 0.727413
2.600000 0.729454
2.620000 0.731511
2.640000 0.733583
2.660000 0.735670
2.680000 0.737771
2.700000 0.739886
2.720000 0.742013
2.740000 0.744153
2.760000 0.746304
2.780000 0.748466
2.800000 0.750638
2.820000 0.752820
2.840000 0.755011
2.860000 0.757210
2.880000 0.759416
2.900000 0.761630
2.920000 0.763850
2.940000 0.766076
2.960000 0.768307
2.980000 0.770542
3.000000 0.772782
3.020000 0.775024
3.040000 0.777270
3.060000 0.779517
3.080000 0.781766
3.100000 0.784016
3.120000 0.786266
3.140000 0.788515
3.160000 0.790764
3.180000 0.793011
3.200000 0.795257
3.220000 0.797499
3.240000 0.799739
3.260000 0.801975
3.280000 0.804206
3.300000 0.806433
3.320000 0.808655
3.340000 0.810871
3.360000 0.813080
3.380000 0.815283
3.400000 0.817479
3.420000 0.819667
3.440000 0.821846
3.460000 0.824018
3.480000 0.826180
3.500000 0.828332
3.520000 0.830475
3.540000 0.832607
3.560000 0.834729
3.580000 0.836839
3.600000 0.838938
3.620000 0.841025
3.640000 0.843100
3.660000 0.845163
3.680000 0.847212
3.700000 0.849248
3.720000 0.851271
3.740000 0.853280
3.760000 0.855275
3.780000 0.857255
3.800000 0.859221
3.820000 0.861172
3.840000 0.863108
3.860000 0.865028
3.880000 0.866933
3.900000 0.868822
3.920000 0.870695
3.940000 0.872552
3.960000 0.874392
3.980000 0.876216
4.000000 0.878024
4.020000 0.879814
4.040000 0.881587
4.060000 0.883344
4.080000 0.885083
4.100000 0.886805
4.120000 0.888510
4.140000 0.890197
4.160000 0.891866
4.180000 0.893518
4.200000 0.895152
4.220000 0.896768
4.240000 0.898367
4.260000 0.899948
4.280000 0.901511
4.300000 0.903056
4.320000 0.904584
4.340000 0.906093
4.360000 0.907585
4.380000 0.909059
4.400000 0.910515
4.420000 0.911953
4.440000 0.913374
4.460000 0.914776
4.480000 0.916162
4.500000 0.917529
4.520000 0.918879
4.540000 0.920212
4.560000 0.921527
4.580000 0.922825
4.600000 0.924106
4.620000 0.925369
4.640000 0.926616
4.660000 0.927845
4.680000 0.929058
4.700000 0.930254
4.720000 0.931433
4.740000 0.932596
4.760000 0.933742
4.780000 0.934872
4.800000 0.935986
4.820000 0.937083
4.840000 0.938165
4.860000 0.939231
4.880000 0.940282
4.900000 0.941316
4.920000 0.942336
4.940000 0.943340
4.960000 0.944329
4.980000 0.945303
5.000000 0.946263
5.020000 0.947207
5.040000 0.948137
5.060000 0.949053
5.080000 0.949955
5.100000 0.950842
5.120000 0.951716
5.140000 0.952575
5.160000 0.953422
5.180000 0.954254
5.200000 0.955074
5.220000 0.955880
5.240000 0.956673
5.260000 0.957454
5.280000 0.958221
5.300000 0.958977
5.320000 0.959719
5.340000 0.960450
5.360000 0.961169
5.380000 0.961875
5.400000 0.962570
5.420000 0.963254
5.440000 0.963926
5.460000 0.964586
5.480000 0.965236
5.500000 0.965875
5.520000 0.966502
5.540000 0.967119
5.560000 0.967726
5.580000 0.968322
5.600000 0.968908
5.620000 0.969484
5.640000 0.970050
5.660000 0.970606
5.680000 0.971152
5.700000 0.971689
5.720000 0.972217
5.740000 0.972735
5.760000 0.973245
5.780000 0.973745
5.800000 0.974236
5.820000 0.974719
5.840000 0.975194
5.860000 0.975659
5.880000 0.976117
5.900000 0.976566
5.920000 0.977008
5.940000 0.977441
5.960000 0.977867
5.980000 0.978285
6.000000 0.978696
6.020000 0.979099
6.040000 0.979495
6.060000 0.979884
6.080000 0.980265
6.100000 0.980640
6.120000 0.981008
6.140000 0.981369
6.160000 0.981724
6.180000 0.982072
6.200000 0.982414
6.220000 0.982749
6.240000 0.983079
6.260000 0.983402
6.280000 0.983719
6.300000 0.984031
6.320000 0.984337
6.340000 0.984637
6.360000 0.984931
6.380000 0.985220
6.400000 0.985504
6.420000 0.985782
6.440000 0.986056
6.460000 0.986324
6.480000 0.986587
6.500000 0.986845
6.520000 0.987098
6.540000 0.987347
6.560000 0.987591
6.580000 0.987830
6.600000 0.988065
6.620000 0.988296
6.640000 0.988522
6.660000 0.988744
6.680000 0.988962
6.700000 0.989175
6.720000 0.989385
6.740000 0.989590
6.760000 0.989792
6.780000 0.989990
6.800000 0.990184
6.820000 0.990374
6.840000 0.990561
6.860000 0.990744
6.880000 0.990924
6.900000 0.991100
6.920000 0.991273
6.940000 0.991443
6.960000 0.991610
6.980000 0.991773
7.000000 0.991933
7.020000 0.992090
7.040000 0.992244
7.060000 0.992395
7.080000 0.992543
7.100000 0.992689
7.120000 0.992831
7.140000 0.992971
7.160000 0.993108
7.180000 0.993243
7.200000 0.993375
7.220000 0.993504
7.240000 0.993631
7.260000 0.993755
7.280000 0.993878
7.300000 0.993997
7.320000 0.994115
7.340000 0.994230
7.360000 0.994343
7.380000 0.994453
7.400000 0.994562
7.420000 0.994668
7.440000 0.994773
7.460000 0.994875
7.480000 0.994976
7.500000 0.995074
7.520000 0.995171
7.540000 0.995265
7.560000 0.995358
7.580000 0.995449
7.600000 0.995538
7.620000 0.995626
7.640000 0.995712
7.660000 0.995796
7.680000 0.995878
7.700000 0.995959
7.720000 0.996039
7.740000 0.996116
7.760000 0.996193
7.780000 0.996268
7.800000 0.996341
7.820000 0.996413
7.840000 0.996483
7.860000 0.996552
7.880000 0.996620
7.900000 0.996687
7.920000 0.996752
7.940000 0.996816
7.960000 0.996878
7.980000 0.996940
8.000000 0.997000
8.020000 0.997059
8.040000 0.997117
8.060000 0.997174
8.080000 0.997229
8.100000 0.997284
8.120000 0.997337
8.140000 0.997390
8.160000 0.997441
8.180000 0.997492
8.200000 0.997541
8.220000 0.997589
8.240000 0.997637
8.260000 0.997683
8.280000 0.997729
8.300000 0.997774
8.320000 0.997818
8.340000 0.997861
8.360000 0.997903
8.380000 0.997944
8.400000 0.997985
8.420000 0.998025
8.440000 0.998063
8.460000 0.998102
8.480000 0.998139
8.500000 0.998176
8.520000 0.998212
8.540000 0.998247
8.560000 0.998282
8.580000 0.998316
8.600000 0.998349
8.620000 0.998381
8.640000 0.998413
8.660000 0.998445
8.680000 0.998475
8.700000 0.998505
8.720000 0.998535
8.740000 0.998564
8.760000 0.998592
8.780000 0.998620
8.800000 0.998647
8.820000 0.998674
8.840000 0.998700
8.860000 0.998726
8.880000 0.998751
8.900000 0.998776
8.920000 0.998800
8.940000 0.998824
8.960000 0.998847
8.980000 0.998870
9.000000 0.998892
9.020000 0.998914
9.040000 0.998935
9.060000 0.998956
9.080000 0.998977
9.100000 0.998997
9.120000 0.999017
9.140000 0.999036
9.160000 0.999055
9.180000 0.999074
9.200000 0.999092
9.220000 0.999110
9.240000 0.999128
9.260000 0.999145
9.280000 0.999162
9.300000 0.999179
9.320000 0.999195
9.340000 0.999211
9.360000 0.999226
9.380000 0.999242
9.400000 0.999257
9.420000 0.999271
9.440000 0.999286
9.460000 0.999300
9.480000 0.999314
9.500000 0.999327
9.520000 0.999341
9.540000 0.999354
9.560000 0.999366
9.580000 0.999379
9.600000 0.999391
9.620000 0.999403
9.640000 0.999415
9.660000 0.999427
9.680000 0.999438
9.700000 0.999449
9.720000 0.999460
9.740000 0.999471
9.760000 0.999481
9.780000 0.999491
9.800000 0.999501
9.820000 0.999511
9.840000 0.999521
9.860000 0.999530
9.880000 0.999540
9.900000 0.999549
9.920000 0.999558
9.940000 0.999567
9.960000 0.999575
9.980000 0.999584
10.000000 0.999592
10.020000 0.999600
10.040000 0.999608
10.060000 0.999616
10.080000 0.999623
10.100000 0.999631
10.120000 0.999638
10.140000 0.999645
10.160000 0.999652
10.180000 0.999659
10.200000 0.999666
10.220000 0.999672
10.240000 0.999679
10.260000 0.999685
10.280000 0.999691
10.300000 0.999697
10.320000 0.999703
10.340000 0.999709
10.360000 0.999715
10.380000 0.999721
10.400000 0.999726
10.420000 0.999732
10.440000 0.999737
10.460000 0.999742
10.480000 0.999747
10.500000 0.999752
10.520000 0.999757
10.540000 0.999762
10.560000 0.999767
10.580000 0.999771
10.600000 0.999776
10.620000 0.999780
10.640000 0.999785
10.660000 0.999789
10.680000 0.999793
10.700000 0.999797
10.720000 0.999801
10.740000 0.999805
10.760000 0.999809
10.780000 0.999813
10.800000 0.999816
10.820000 0.999820
10.840000 0.999824
10.860000 0.999827
10.880000 0.999831
10.900000 0.999834
10.920000 0.999837
10.940000 0.999840
10.960000 0.999844
10.980000 0.999847
11.000000 0.999850
11.020000 0.999853
11.040000 0.999856
11.060000 0.999858
11.080000 0.999861
11.100000 0.999864
11.120000 0.999867
11.140000 0.999869
11.160000 0.999872
11.180000 0.999874
11.200000 0.999877
11.220000 0.999879
11.240000 0.999882
11.260000 0.999884
11.280000 0.999886
11.300000 0.999889
11.320000 0.999891
11.340000 0.999893
11.360000 0.999895
11.380000 0.999897
11.400000 0.999899
11.420000 0.999901
11.440000 0.999903
11.460000 0.999905
11.480000 0.999907
11.500000 0.999909
11.520000 0.999911
11.540000 0.999912
11.560000 0.999914
11.580000 0.999916
11.600000 0.999918
11.620000 0.999919
11.640000 0.999921
11.660000 0.999922
11.680000 0.999924
11.700000 0.999925
11.720000 0.999927
11.740000 0.999928
11.760000 0.999930
11.780000 0.999931
11.800000 0.999932
11.820000 0.999934
11.840000 0.999935
11.860000 0.999936
11.880000 0.999938
11.900000 0.999939
11.920000 0.999940
11.940000 0.999941
11.960000 0.999942
11.980000 0.999944
12.000000 0.999945


==> PPotts3one.txt <==
S Z
0.000000 0.000000
0.100000 0.028877
0.200000 0.050578
0.300000 0.067003
0.400000 0.079418
0.500000 0.088706
0.600000 0.095500
0.700000 0.100270
0.800000 0.103376
0.900000 0.105098
1.000000 0.105661
1.100000 0.105252
1.200000 0.104024
1.300000 0.102112
1.400000 0.099630
1.500000 0.096681
1.600000 0.093354
1.700000 0.089730
1.800000 0.085883
1.900000 0.081877
2.000000 0.077769
2.100000 0.073612
2.200000 0.069450
2.300000 0.065323
2.400000 0.061265
2.500000 0.057304
2.600000 0.053463
2.700000 0.049761
2.800000 0.046213
2.900000 0.042829
3.000000 0.039615
3.100000 0.036577
3.200000 0.033715
3.300000 0.031029
3.400000 0.028516
3.500000 0.026172
3.600000 0.023991
3.700000 0.021967
3.800000 0.020092
3.900000 0.018361
4.000000 0.016763
4.100000 0.015293
4.200000 0.013941
4.300000 0.012700
4.400000 0.011562
4.420000 0.011347
4.500000 0.010521
4.600000 0.009568
4.700000 0.008698
4.800000 0.007903
4.900000 0.007178
5.000000 0.006517
5.100000 0.005916
5.200000 0.005368
5.300000 0.004870
5.400000 0.004417
5.500000 0.004005
5.600000 0.003631
5.700000 0.003291
5.800000 0.002982
5.900000 0.002702
6.000000 0.002448
6.100000 0.002218
6.200000 0.002009
6.300000 0.001820
6.400000 0.001648
6.500000 0.001492
6.600000 0.001351
6.700000 0.001223
6.800000 0.001108
6.900000 0.001003
7.000000 0.000908
7.100000 0.000822
7.200000 0.000744
7.300000 0.000673
7.400000 0.000609
7.500000 0.000552
7.520000 0.000541
7.540000 0.000530
7.560000 0.000520
7.580000 0.000509
7.600000 0.000499
7.620000 0.000489
7.640000 0.000480
7.660000 0.000470
7.680000 0.000461
7.700000 0.000452
7.720000 0.000443
7.740000 0.000434
7.760000 0.000426
7.780000 0.000417
7.800000 0.000409
7.820000 0.000401
7.840000 0.000393
7.860000 0.000385
7.880000 0.000378
7.900000 0.000370
7.920000 0.000363
7.940000 0.000356
7.960000 0.000349
7.980000 0.000342
8.000000 0.000335
8.020000 0.000328
8.040000 0.000322
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000280
8.200000 0.000274
8.220000 0.000269
8.240000 0.000264
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000225
8.420000 0.000220
8.440000 0.000216
8.460000 0.000212
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000119
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000063
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006


==> PPotts3zero.txt <==
S Z
0.000000 1.000000
0.100000 0.942247
0.200000 0.898844
0.300000 0.865994
0.400000 0.841163
0.500000 0.822588
0.600000 0.809000
0.700000 0.799460
0.800000 0.793248
0.900000 0.789805
1.000000 0.788678
1.100000 0.789497
1.200000 0.791952
1.300000 0.795776
1.400000 0.800740
1.500000 0.806639
1.600000 0.813293
1.700000 0.820539
1.800000 0.828234
1.900000 0.836247
2.000000 0.844462
2.100000 0.852777
2.200000 0.861100
2.300000 0.869353
2.400000 0.877470
2.500000 0.885392
2.600000 0.893073
2.700000 0.900477
2.800000 0.907574
2.900000 0.914343
3.000000 0.920769
3.100000 0.926846
3.200000 0.932569
3.300000 0.937941
3.400000 0.942967
3.500000 0.947656
3.600000 0.952018
3.700000 0.956067
3.800000 0.959815
3.900000 0.963279
4.000000 0.966473
4.100000 0.969415
4.200000 0.972118
4.300000 0.974600
4.400000 0.976875
4.500000 0.978959
4.600000 0.980864
4.700000 0.982605
4.800000 0.984194
4.900000 0.985644
5.000000 0.986965
5.100000 0.988169
5.200000 0.989264
5.300000 0.990261
5.400000 0.991167
5.500000 0.991991
5.600000 0.992739
5.700000 0.993418
5.800000 0.994035
5.900000 0.994595
6.000000 0.995103
6.100000 0.995564
6.200000 0.995982
6.300000 0.996361
6.400000 0.996704
6.500000 0.997016
6.600000 0.997298
6.700000 0.997553
6.800000 0.997785
6.900000 0.997995
7.000000 0.998185
7.100000 0.998357
7.200000 0.998512
7.300000 0.998653
7.400000 0.998781
7.500000 0.998897
7.600000 0.999002
7.700000 0.999096
7.800000 0.999182
7.900000 0.999260
8.000000 0.999330
8.100000 0.999394
8.200000 0.999451
8.300000 0.999504
8.400000 0.999551
8.500000 0.999593
8.600000 0.999632
8.700000 0.999667
8.800000 0.999699
8.900000 0.999727
9.000000 0.999753
9.100000 0.999777
9.200000 0.999798
9.300000 0.999817
9.400000 0.999835
9.500000 0.999850
9.600000 0.999865
9.700000 0.999877
9.800000 0.999889
9.900000 0.999900
10.000000 0.999909
10.100000 0.999918
10.200000 0.999926
10.300000 0.999933
10.400000 0.999939
10.500000 0.999945
10.600000 0.999950
10.700000 0.999955
10.800000 0.999959
10.900000 0.999963
11.000000 0.999967
11.100000 0.999970
11.200000 0.999973
11.300000 0.999975
11.400000 0.999978
11.500000 0.999980
11.600000 0.999982
11.700000 0.999983
11.800000 0.999985
11.900000 0.999986
12.000000 0.999988


==> PPotts4one.txt <==
S Z
0.000000 0.000000
0.020000 0.004854
0.040000 0.009429
0.060000 0.013746
0.080000 0.017822
0.100000 0.021674
0.120000 0.025316
0.140000 0.028762
0.160000 0.032024
0.180000 0.035113
0.200000 0.038040
0.220000 0.040814
0.240000 0.043445
0.260000 0.045939
0.280000 0.048304
0.300000 0.050548
0.320000 0.052677
0.340000 0.054696
0.360000 0.056612
0.380000 0.058428
0.400000 0.060151
0.420000 0.061784
0.440000 0.063332
0.460000 0.064798
0.480000 0.066187
0.500000 0.067501
0.520000 0.068743
0.540000 0.069918
0.560000 0.071027
0.580000 0.072073
0.600000 0.073059
0.620000 0.073987
0.640000 0.074859
0.660000 0.075678
0.680000 0.076446
0.700000 0.077164
0.720000 0.077833
0.740000 0.078457
0.760000 0.079037
0.780000 0.079573
0.800000 0.080068
0.820000 0.080523
0.840000 0.080939
0.860000 0.081317
0.880000 0.081660
0.900000 0.081967
0.920000 0.082240
0.940000 0.082480
0.960000 0.082689
0.980000 0.082866
1.000000 0.083014
1.020000 0.083132
1.040000 0.083223
1.060000 0.083286
1.080000 0.083322
1.100000 0.083333
1.120000 0.083319
1.140000 0.083281
1.160000 0.083219
1.180000 0.083134
1.200000 0.083028
1.220000 0.082899
1.240000 0.082750
1.260000 0.082581
1.280000 0.082392
1.300000 0.082184
1.320000 0.081957
1.340000 0.081713
1.360000 0.081451
1.380000 0.081172
1.400000 0.080877
1.420000 0.080566
1.440000 0.080240
1.460000 0.079898
1.480000 0.079543
1.500000 0.079173
1.520000 0.078790
1.540000 0.078394
1.560000 0.077985
1.580000 0.077564
1.600000 0.077131
1.620000 0.076687
1.640000 0.076232
1.660000 0.075767
1.680000 0.075291
1.700000 0.074805
1.720000 0.074311
1.740000 0.073807
1.760000 0.073294
1.780000 0.072774
1.800000 0.072245
1.820000 0.071709
1.840000 0.071166
1.860000 0.070615
1.880000 0.070059
1.900000 0.069496
1.920000 0.068927
1.940000 0.068353
1.960000 0.067773
1.980000 0.067189
2.000000 0.066600
2.020000 0.066006
2.040000 0.065409
2.060000 0.064808
2.080000 0.064203
2.100000 0.063596
2.120000 0.062985
2.140000 0.062372
2.160000 0.061757
2.180000 0.061139
2.200000 0.060520
2.220000 0.059899
2.240000 0.059277
2.260000 0.058654
2.280000 0.058030
2.300000 0.057406
2.320000 0.056781
2.340000 0.056156
2.360000 0.055531
2.380000 0.054906
2.400000 0.054282
2.420000 0.053659
2.440000 0.053036
2.460000 0.052415
2.480000 0.051795
2.500000 0.051177
2.520000 0.050560
2.540000 0.049945
2.560000 0.049332
2.580000 0.048721
2.600000 0.048112
2.620000 0.047506
2.640000 0.046903
2.660000 0.046302
2.680000 0.045705
2.700000 0.045110
2.720000 0.044519
2.740000 0.043931
2.760000 0.043346
2.780000 0.042765
2.800000 0.042188
2.820000 0.041614
2.840000 0.041044
2.860000 0.040478
2.880000 0.039917
2.900000 0.039359
2.920000 0.038806
2.940000 0.038257
2.960000 0.037712
2.980000 0.037172
3.000000 0.036637
3.020000 0.036106
3.040000 0.035579
3.060000 0.035058
3.080000 0.034541
3.100000 0.034029
3.120000 0.033522
3.140000 0.033020
3.160000 0.032523
3.180000 0.032030
3.200000 0.031543
3.220000 0.031061
3.240000 0.030584
3.260000 0.030112
3.280000 0.029645
3.300000 0.029184
3.320000 0.028727
3.340000 0.028276
3.360000 0.027829
3.380000 0.027388
3.400000 0.026953
3.420000 0.026522
3.440000 0.026096
3.460000 0.025676
3.480000 0.025261
3.500000 0.024851
3.520000 0.024446
3.540000 0.024046
3.560000 0.023652
3.580000 0.023262
3.600000 0.022878
3.620000 0.022498
3.640000 0.022124
3.660000 0.021755
3.680000 0.021390
3.700000 0.021031
3.720000 0.020677
3.740000 0.020327
3.760000 0.019983
3.780000 0.019643
3.800000 0.019308
3.820000 0.018978
3.840000 0.018652
3.860000 0.018331
3.880000 0.018015
3.900000 0.017704
3.920000 0.017397
3.940000 0.017095
3.960000 0.016797
3.980000 0.016504
4.000000 0.016215
4.020000 0.015930
4.040000 0.015650
4.060000 0.015374
4.080000 0.015102
4.100000 0.014835
4.120000 0.014572
4.140000 0.014313
4.160000 0.014058
4.180000 0.013807
4.200000 0.013560
4.220000 0.013317
4.240000 0.013078
4.260000 0.012842
4.280000 0.012611
4.300000 0.012383
4.320000 0.012159
4.340000 0.011939
4.360000 0.011722
4.380000 0.011509
4.400000 0.011299
4.420000 0.011093
4.440000 0.010891
4.460000 0.010691
4.480000 0.010495
4.500000 0.010303
4.520000 0.010113
4.540000 0.009927
4.560000 0.009744
4.580000 0.009564
4.600000 0.009387
4.620000 0.009214
4.640000 0.009043
4.660000 0.008875
4.680000 0.008710
4.700000 0.008548
4.720000 0.008389
4.740000 0.008233
4.760000 0.008079
4.780000 0.007928
4.800000 0.007779
4.820000 0.007634
4.840000 0.007491
4.860000 0.007350
4.880000 0.007212
4.900000 0.007076
4.920000 0.006943
4.940000 0.006812
4.960000 0.006684
4.980000 0.006557
5.000000 0.006433
5.020000 0.006312
5.040000 0.006192
5.060000 0.006075
5.080000 0.005960
5.100000 0.005846
5.120000 0.005735
5.140000 0.005626
5.160000 0.005519
5.180000 0.005414
5.200000 0.005311
5.220000 0.005210
5.240000 0.005110
5.260000 0.005012
5.280000 0.004917
5.300000 0.004823
5.320000 0.004730
5.340000 0.004640
5.360000 0.004551
5.380000 0.004463
5.400000 0.004378
5.420000 0.004294
5.440000 0.004211
5.460000 0.004130
5.480000 0.004051
5.500000 0.003973
5.520000 0.003896
5.540000 0.003821
5.560000 0.003748
5.580000 0.003675
5.600000 0.003604
5.620000 0.003535
5.640000 0.003466
5.660000 0.003399
5.680000 0.003334
5.700000 0.003269
5.720000 0.003206
5.740000 0.003144
5.760000 0.003083
5.780000 0.003023
5.800000 0.002965
5.820000 0.002907
5.840000 0.002851
5.860000 0.002795
5.880000 0.002741
5.900000 0.002688
5.920000 0.002636
5.940000 0.002584
5.960000 0.002534
5.980000 0.002485
6.000000 0.002436
6.020000 0.002389
6.040000 0.002342
6.060000 0.002297
6.080000 0.002252
6.100000 0.002208
6.120000 0.002165
6.140000 0.002123
6.160000 0.002081
6.180000 0.002041
6.200000 0.002001
6.220000 0.001962
6.240000 0.001924
6.260000 0.001886
6.280000 0.001849
6.300000 0.001813
6.320000 0.001778
6.340000 0.001743
6.360000 0.001709
6.380000 0.001675
6.400000 0.001642
6.420000 0.001610
6.440000 0.001579
6.460000 0.001548
6.480000 0.001518
6.500000 0.001488
6.520000 0.001459
6.540000 0.001430
6.560000 0.001402
6.580000 0.001374
6.600000 0.001348
6.620000 0.001321
6.640000 0.001295
6.660000 0.001270
6.680000 0.001245
6.700000 0.001220
6.720000 0.001196
6.740000 0.001173
6.760000 0.001150
6.780000 0.001127
6.800000 0.001105
6.820000 0.001083
6.840000 0.001062
6.860000 0.001041
6.880000 0.001021
6.900000 0.001001
6.920000 0.000981
6.940000 0.000962
6.960000 0.000943
6.980000 0.000924
7.000000 0.000906
7.020000 0.000888
7.040000 0.000871
7.060000 0.000854
7.080000 0.000837
7.100000 0.000820
7.120000 0.000804
7.140000 0.000788
7.160000 0.000773
7.180000 0.000758
7.200000 0.000743
7.220000 0.000728
7.240000 0.000714
7.260000 0.000700
7.280000 0.000686
7.300000 0.000672
7.320000 0.000659
7.340000 0.000646
7.360000 0.000633
7.380000 0.000621
7.400000 0.000609
7.420000 0.000597
7.440000 0.000585
7.460000 0.000573
7.480000 0.000562
7.500000 0.000551
7.520000 0.000540
7.540000 0.000529
7.560000 0.000519
7.580000 0.000509
7.600000 0.000499
7.620000 0.000489
7.640000 0.000479
7.660000 0.000470
7.680000 0.000460
7.700000 0.000451
7.720000 0.000442
7.740000 0.000434
7.760000 0.000425
7.780000 0.000417
7.800000 0.000409
7.820000 0.000400
7.840000 0.000393
7.860000 0.000385
7.880000 0.000377
7.900000 0.000370
7.920000 0.000362
7.940000 0.000355
7.960000 0.000348
7.980000 0.000341
8.000000 0.000335
8.020000 0.000328
8.040000 0.000322
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000280
8.200000 0.000274
8.220000 0.000269
8.240000 0.000263
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000225
8.420000 0.000220
8.440000 0.000216
8.460000 0.000211
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000118
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000062
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006


==> PPotts4zero.txt <==
S Z
0.000000 1.000000
0.020000 0.985439
0.040000 0.971713
0.060000 0.958762
0.080000 0.946534
0.100000 0.934978
0.120000 0.924052
0.140000 0.913715
0.160000 0.903929
0.180000 0.894661
0.200000 0.885880
0.220000 0.877557
0.240000 0.869666
0.260000 0.862184
0.280000 0.855087
0.300000 0.848355
0.320000 0.841969
0.340000 0.835911
0.360000 0.830165
0.380000 0.824715
0.400000 0.819547
0.420000 0.814647
0.440000 0.810004
0.460000 0.805605
0.480000 0.801440
0.500000 0.797498
0.520000 0.793770
0.540000 0.790247
0.560000 0.786920
0.580000 0.783781
0.600000 0.780823
0.620000 0.778039
0.640000 0.775422
0.660000 0.772965
0.680000 0.770663
0.700000 0.768509
0.720000 0.766500
0.740000 0.764628
0.760000 0.762890
0.780000 0.761281
0.800000 0.759796
0.820000 0.758432
0.840000 0.757184
0.860000 0.756048
0.880000 0.755021
0.900000 0.754100
0.920000 0.753280
0.940000 0.752559
0.960000 0.751934
0.980000 0.751401
1.000000 0.750959
1.020000 0.750603
1.040000 0.750332
1.060000 0.750143
1.080000 0.750033
1.100000 0.750000
1.120000 0.750042
1.140000 0.750157
1.160000 0.750343
1.180000 0.750597
1.200000 0.750917
1.220000 0.751302
1.240000 0.751749
1.260000 0.752257
1.280000 0.752824
1.300000 0.753448
1.320000 0.754128
1.340000 0.754861
1.360000 0.755647
1.380000 0.756483
1.400000 0.757369
1.420000 0.758302
1.440000 0.759281
1.460000 0.760305
1.480000 0.761372
1.500000 0.762481
1.520000 0.763630
1.540000 0.764819
1.560000 0.766045
1.580000 0.767308
1.600000 0.768606
1.620000 0.769939
1.640000 0.771304
1.660000 0.772700
1.680000 0.774127
1.700000 0.775584
1.720000 0.777068
1.740000 0.778580
1.760000 0.780117
1.780000 0.781679
1.800000 0.783265
1.820000 0.784873
1.840000 0.786503
1.860000 0.788154
1.880000 0.789824
1.900000 0.791513
1.920000 0.793219
1.940000 0.794942
1.960000 0.796681
1.980000 0.798434
2.000000 0.800201
2.020000 0.801982
2.040000 0.803774
2.060000 0.805577
2.080000 0.807390
2.100000 0.809213
2.120000 0.811045
2.140000 0.812884
2.160000 0.814730
2.180000 0.816582
2.200000 0.818440
2.220000 0.820302
2.240000 0.822168
2.260000 0.824038
2.280000 0.825910
2.300000 0.827783
2.320000 0.829658
2.340000 0.831533
2.360000 0.833407
2.380000 0.835281
2.400000 0.837153
2.420000 0.839024
2.440000 0.840891
2.460000 0.842755
2.480000 0.844615
2.500000 0.846470
2.520000 0.848321
2.540000 0.850166
2.560000 0.852005
2.580000 0.853837
2.600000 0.855663
2.620000 0.857481
2.640000 0.859291
2.660000 0.861093
2.680000 0.862886
2.700000 0.864669
2.720000 0.866443
2.740000 0.868208
2.760000 0.869962
2.780000 0.871705
2.800000 0.873437
2.820000 0.875158
2.840000 0.876867
2.860000 0.878565
2.880000 0.880250
2.900000 0.881923
2.920000 0.883582
2.940000 0.885229
2.960000 0.886863
2.980000 0.888484
3.000000 0.890090
3.020000 0.891683
3.040000 0.893262
3.060000 0.894827
3.080000 0.896377
3.100000 0.897913
3.120000 0.899434
3.140000 0.900941
3.160000 0.902432
3.180000 0.903909
3.200000 0.905370
3.220000 0.906817
3.240000 0.908248
3.260000 0.909664
3.280000 0.911064
3.300000 0.912449
3.320000 0.913819
3.340000 0.915173
3.360000 0.916512
3.380000 0.917835
3.400000 0.919142
3.420000 0.920434
3.440000 0.921711
3.460000 0.922972
3.480000 0.924217
3.500000 0.925447
3.520000 0.926662
3.540000 0.927861
3.560000 0.929045
3.580000 0.930213
3.600000 0.931367
3.620000 0.932505
3.640000 0.933628
3.660000 0.934736
3.680000 0.935829
3.700000 0.936907
3.720000 0.937970
3.740000 0.939019
3.760000 0.940052
3.780000 0.941072
3.800000 0.942077
3.820000 0.943067
3.840000 0.944044
3.860000 0.945006
3.880000 0.945954
3.900000 0.946889
3.920000 0.947809
3.940000 0.948716
3.960000 0.949610
3.980000 0.950489
4.000000 0.951356
4.020000 0.952210
4.040000 0.953050
4.060000 0.953878
4.080000 0.954693
4.100000 0.955495
4.120000 0.956284
4.140000 0.957062
4.160000 0.957827
4.180000 0.958580
4.200000 0.959321
4.220000 0.960050
4.240000 0.960767
4.260000 0.961473
4.280000 0.962167
4.300000 0.962851
4.320000 0.963523
4.340000 0.964184
4.360000 0.964834
4.380000 0.965473
4.400000 0.966102
4.420000 0.966720
4.440000 0.967328
4.460000 0.967926
4.480000 0.968514
4.500000 0.969092
4.520000 0.969660
4.540000 0.970219
4.560000 0.970768
4.580000 0.971307
4.600000 0.971838
4.620000 0.972359
4.640000 0.972871
4.660000 0.973375
4.680000 0.973869
4.700000 0.974355
4.720000 0.974833
4.740000 0.975302
4.760000 0.975764
4.780000 0.976217
4.800000 0.976662
4.820000 0.977099
4.840000 0.977528
4.860000 0.977950
4.880000 0.978365
4.900000 0.978772
4.920000 0.979171
4.940000 0.979564
4.960000 0.979949
4.980000 0.980328
5.000000 0.980700
5.020000 0.981065
5.040000 0.981424
5.060000 0.981776
5.080000 0.982121
5.100000 0.982461
5.120000 0.982794
5.140000 0.983121
5.160000 0.983443
5.180000 0.983758
5.200000 0.984068
5.220000 0.984371
5.240000 0.984670
5.260000 0.984963
5.280000 0.985250
5.300000 0.985532
5.320000 0.985809
5.340000 0.986081
5.360000 0.986348
5.380000 0.986610
5.400000 0.986867
5.420000 0.987119
5.440000 0.987366
5.460000 0.987609
5.480000 0.987848
5.500000 0.988081
5.520000 0.988311
5.540000 0.988536
5.560000 0.988757
5.580000 0.988974
5.600000 0.989187
5.620000 0.989396
5.640000 0.989601
5.660000 0.989802
5.680000 0.989999
5.700000 0.990192
5.720000 0.990382
5.740000 0.990568
5.760000 0.990751
5.780000 0.990930
5.800000 0.991106
5.820000 0.991279
5.840000 0.991448
5.860000 0.991614
5.880000 0.991777
5.900000 0.991937
5.920000 0.992093
5.940000 0.992247
5.960000 0.992398
5.980000 0.992546
6.000000 0.992691
6.020000 0.992833
6.040000 0.992973
6.060000 0.993110
6.080000 0.993244
6.100000 0.993376
6.120000 0.993505
6.140000 0.993631
6.160000 0.993756
6.180000 0.993878
6.200000 0.993997
6.220000 0.994114
6.240000 0.994229
6.260000 0.994342
6.280000 0.994453
6.300000 0.994561
6.320000 0.994667
6.340000 0.994772
6.360000 0.994874
6.380000 0.994974
6.400000 0.995073
6.420000 0.995169
6.440000 0.995264
6.460000 0.995357
6.480000 0.995447
6.500000 0.995537
6.520000 0.995624
6.540000 0.995710
6.560000 0.995794
6.580000 0.995877
6.600000 0.995957
6.620000 0.996037
6.640000 0.996114
6.660000 0.996191
6.680000 0.996266
6.700000 0.996339
6.720000 0.996411
6.740000 0.996481
6.760000 0.996550
6.780000 0.996618
6.800000 0.996685
6.820000 0.996750
6.840000 0.996814
6.860000 0.996876
6.880000 0.996938
6.900000 0.996998
6.920000 0.997057
6.940000 0.997115
6.960000 0.997172
6.980000 0.997227
7.000000 0.997282
7.020000 0.997335
7.040000 0.997388
7.060000 0.997439
7.080000 0.997489
7.100000 0.997539
7.120000 0.997587
7.140000 0.997635
7.160000 0.997681
7.180000 0.997727
7.200000 0.997772
7.220000 0.997816
7.240000 0.997859
7.260000 0.997901
7.280000 0.997942
7.300000 0.997983
7.320000 0.998023
7.340000 0.998062
7.360000 0.998100
7.380000 0.998137
7.400000 0.998174
7.420000 0.998210
7.440000 0.998245
7.460000 0.998280
7.480000 0.998314
7.500000 0.998347
7.520000 0.998380
7.540000 0.998412
7.560000 0.998443
7.580000 0.998474
7.600000 0.998504
7.620000 0.998533
7.640000 0.998562
7.660000 0.998591
7.680000 0.998619
7.700000 0.998646
7.720000 0.998673
7.740000 0.998699
7.760000 0.998724
7.780000 0.998750
7.800000 0.998774
7.820000 0.998799
7.840000 0.998822
7.860000 0.998845
7.880000 0.998868
7.900000 0.998891
7.920000 0.998913
7.940000 0.998934
7.960000 0.998955
7.980000 0.998976
8.000000 0.998996
8.020000 0.999016
8.040000 0.999035
8.060000 0.999054
8.080000 0.999073
8.100000 0.999091
8.120000 0.999109
8.140000 0.999127
8.160000 0.999144
8.180000 0.999161
8.200000 0.999178
8.220000 0.999194
8.240000 0.999210
8.260000 0.999225
8.280000 0.999241
8.300000 0.999256
8.320000 0.999270
8.340000 0.999285
8.360000 0.999299
8.380000 0.999313
8.400000 0.999326
8.420000 0.999340
8.440000 0.999353
8.460000 0.999366
8.480000 0.999378
8.500000 0.999390
8.520000 0.999403
8.540000 0.999414
8.560000 0.999426
8.580000 0.999437
8.600000 0.999448
8.620000 0.999459
8.640000 0.999470
8.660000 0.999480
8.680000 0.999491
8.700000 0.999501
8.720000 0.999511
8.740000 0.999520
8.760000 0.999530
8.780000 0.999539
8.800000 0.999548
8.820000 0.999557
8.840000 0.999566
8.860000 0.999575
8.880000 0.999583
8.900000 0.999591
8.920000 0.999599
8.940000 0.999607
8.960000 0.999615
8.980000 0.999623
9.000000 0.999630
9.020000 0.999637
9.040000 0.999645
9.060000 0.999652
9.080000 0.999659
9.100000 0.999665
9.120000 0.999672
9.140000 0.999678
9.160000 0.999685
9.180000 0.999691
9.200000 0.999697
9.220000 0.999703
9.240000 0.999709
9.260000 0.999715
9.280000 0.999720
9.300000 0.999726
9.320000 0.999731
9.340000 0.999737
9.360000 0.999742
9.380000 0.999747
9.400000 0.999752
9.420000 0.999757
9.440000 0.999762
9.460000 0.999766
9.480000 0.999771
9.500000 0.999776
9.520000 0.999780
9.540000 0.999784
9.560000 0.999789
9.580000 0.999793
9.600000 0.999797
9.620000 0.999801
9.640000 0.999805
9.660000 0.999809
9.680000 0.999813
9.700000 0.999816
9.720000 0.999820
9.740000 0.999823
9.760000 0.999827
9.780000 0.999830
9.800000 0.999834
9.820000 0.999837
9.840000 0.999840
9.860000 0.999843
9.880000 0.999846
9.900000 0.999850
9.920000 0.999853
9.940000 0.999855
9.960000 0.999858
9.980000 0.999861
10.000000 0.999864
10.020000 0.999867
10.040000 0.999869
10.060000 0.999872
10.080000 0.999874
10.100000 0.999877
10.120000 0.999879
10.140000 0.999882
10.160000 0.999884
10.180000 0.999886
10.200000 0.999889
10.220000 0.999891
10.240000 0.999893
10.260000 0.999895
10.280000 0.999897
10.300000 0.999899
10.320000 0.999901
10.340000 0.999903
10.360000 0.999905
10.380000 0.999907
10.400000 0.999909
10.420000 0.999911
10.440000 0.999912
10.460000 0.999914
10.480000 0.999916
10.500000 0.999917
10.520000 0.999919
10.540000 0.999921
10.560000 0.999922
10.580000 0.999924
10.600000 0.999925
10.620000 0.999927
10.640000 0.999928
10.660000 0.999930
10.680000 0.999931
10.700000 0.999932
10.720000 0.999934
10.740000 0.999935
10.760000 0.999936
10.780000 0.999938
10.800000 0.999939
10.820000 0.999940
10.840000 0.999941
10.860000 0.999942
10.880000 0.999944
10.900000 0.999945
10.920000 0.999946
10.940000 0.999947
10.960000 0.999948
10.980000 0.999949
11.000000 0.999950
11.020000 0.999951
11.040000 0.999952
11.060000 0.999953
11.080000 0.999954
11.100000 0.999955
11.120000 0.999956
11.140000 0.999956
11.160000 0.999957
11.180000 0.999958
11.200000 0.999959
11.220000 0.999960
11.240000 0.999961
11.260000 0.999961
11.280000 0.999962
11.300000 0.999963
11.320000 0.999964
11.340000 0.999964
11.360000 0.999965
11.380000 0.999966
11.400000 0.999966
11.420000 0.999967
11.440000 0.999968
11.460000 0.999968
11.480000 0.999969
11.500000 0.999970
11.520000 0.999970
11.540000 0.999971
11.560000 0.999971
11.580000 0.999972
11.600000 0.999973
11.620000 0.999973
11.640000 0.999974
11.660000 0.999974
11.680000 0.999975
11.700000 0.999975
11.720000 0.999976
11.740000 0.999976
11.760000 0.999977
11.780000 0.999977
11.800000 0.999977
11.820000 0.999978
11.840000 0.999978
11.860000 0.999979
11.880000 0.999979
11.900000 0.999980
11.920000 0.999980
11.940000 0.999980
11.960000 0.999981
11.980000 0.999981
12.000000 0.999982


==> PPotts5one.txt <==
S Z
0.000000 0.000000
0.020000 0.003883
0.040000 0.007544
0.060000 0.010999
0.080000 0.014262
0.100000 0.017347
0.120000 0.020266
0.140000 0.023029
0.160000 0.025648
0.180000 0.028129
0.200000 0.030483
0.220000 0.032717
0.240000 0.034838
0.260000 0.036852
0.280000 0.038765
0.300000 0.040582
0.320000 0.042310
0.340000 0.043952
0.360000 0.045513
0.380000 0.046997
0.400000 0.048407
0.420000 0.049748
0.440000 0.051023
0.460000 0.052234
0.480000 0.053385
0.500000 0.054478
0.520000 0.055515
0.540000 0.056500
0.560000 0.057434
0.580000 0.058319
0.600000 0.059158
0.620000 0.059952
0.640000 0.060702
0.660000 0.061412
0.680000 0.062081
0.700000 0.062712
0.720000 0.063306
0.740000 0.063864
0.760000 0.064388
0.780000 0.064878
0.800000 0.065337
0.820000 0.065764
0.840000 0.066161
0.860000 0.066529
0.880000 0.066868
0.900000 0.067181
0.920000 0.067467
0.940000 0.067727
0.960000 0.067962
0.980000 0.068174
1.000000 0.068361
1.020000 0.068526
1.040000 0.068669
1.060000 0.068790
1.080000 0.068890
1.100000 0.068970
1.120000 0.069031
1.140000 0.069071
1.160000 0.069094
1.180000 0.069098
1.200000 0.069084
1.220000 0.069053
1.240000 0.069005
1.260000 0.068940
1.280000 0.068860
1.300000 0.068764
1.320000 0.068653
1.340000 0.068527
1.360000 0.068387
1.380000 0.068233
1.400000 0.068065
1.420000 0.067884
1.440000 0.067690
1.460000 0.067484
1.480000 0.067265
1.500000 0.067034
1.520000 0.066792
1.540000 0.066538
1.560000 0.066273
1.580000 0.065998
1.600000 0.065712
1.620000 0.065416
1.640000 0.065111
1.660000 0.064795
1.680000 0.064471
1.700000 0.064137
1.720000 0.063795
1.740000 0.063445
1.760000 0.063086
1.780000 0.062719
1.800000 0.062345
1.820000 0.061963
1.840000 0.061574
1.860000 0.061179
1.880000 0.060776
1.900000 0.060367
1.920000 0.059952
1.940000 0.059531
1.960000 0.059105
1.980000 0.058673
2.000000 0.058236
2.020000 0.057793
2.040000 0.057346
2.060000 0.056895
2.080000 0.056439
2.100000 0.055979
2.120000 0.055515
2.140000 0.055047
2.160000 0.054576
2.180000 0.054102
2.200000 0.053625
2.220000 0.053145
2.240000 0.052662
2.260000 0.052177
2.280000 0.051689
2.300000 0.051200
2.320000 0.050708
2.340000 0.050215
2.360000 0.049721
2.380000 0.049225
2.400000 0.048728
2.420000 0.048230
2.440000 0.047732
2.460000 0.047232
2.480000 0.046733
2.500000 0.046233
2.520000 0.045733
2.540000 0.045233
2.560000 0.044733
2.580000 0.044234
2.600000 0.043735
2.620000 0.043237
2.640000 0.042740
2.660000 0.042243
2.680000 0.041748
2.700000 0.041254
2.720000 0.040762
2.740000 0.040270
2.760000 0.039781
2.780000 0.039293
2.800000 0.038807
2.820000 0.038323
2.840000 0.037841
2.860000 0.037362
2.880000 0.036885
2.900000 0.036410
2.920000 0.035937
2.940000 0.035467
2.960000 0.035000
2.980000 0.034536
3.000000 0.034074
3.020000 0.033616
3.040000 0.033160
3.060000 0.032708
3.080000 0.032259
3.100000 0.031813
3.120000 0.031370
3.140000 0.030931
3.160000 0.030495
3.180000 0.030063
3.200000 0.029634
3.220000 0.029209
3.240000 0.028787
3.260000 0.028369
3.280000 0.027955
3.300000 0.027545
3.320000 0.027139
3.340000 0.026736
3.360000 0.026337
3.380000 0.025942
3.400000 0.025551
3.420000 0.025165
3.440000 0.024782
3.460000 0.024403
3.480000 0.024028
3.500000 0.023657
3.520000 0.023290
3.540000 0.022927
3.560000 0.022568
3.580000 0.022214
3.600000 0.021863
3.620000 0.021517
3.640000 0.021174
3.660000 0.020836
3.680000 0.020502
3.700000 0.020172
3.720000 0.019846
3.740000 0.019524
3.760000 0.019206
3.780000 0.018892
3.800000 0.018582
3.820000 0.018276
3.840000 0.017974
3.860000 0.017676
3.880000 0.017382
3.900000 0.017092
3.920000 0.016806
3.940000 0.016524
3.960000 0.016246
3.980000 0.015971
4.000000 0.015701
4.020000 0.015434
4.040000 0.015171
4.060000 0.014912
4.080000 0.014656
4.100000 0.014404
4.120000 0.014156
4.140000 0.013911
4.160000 0.013670
4.180000 0.013433
4.200000 0.013199
4.220000 0.012969
4.240000 0.012742
4.260000 0.012519
4.280000 0.012299
4.300000 0.012082
4.320000 0.011869
4.340000 0.011659
4.360000 0.011452
4.380000 0.011248
4.400000 0.011048
4.420000 0.010851
4.440000 0.010657
4.460000 0.010466
4.480000 0.010278
4.500000 0.010094
4.520000 0.009912
4.540000 0.009733
4.560000 0.009557
4.580000 0.009384
4.600000 0.009214
4.620000 0.009046
4.640000 0.008882
4.660000 0.008720
4.680000 0.008560
4.700000 0.008404
4.720000 0.008250
4.740000 0.008099
4.760000 0.007950
4.780000 0.007804
4.800000 0.007660
4.820000 0.007518
4.840000 0.007380
4.860000 0.007243
4.880000 0.007109
4.900000 0.006977
4.920000 0.006847
4.940000 0.006720
4.960000 0.006595
4.980000 0.006472
5.000000 0.006351
5.020000 0.006233
5.040000 0.006116
5.060000 0.006002
5.080000 0.005889
5.100000 0.005779
5.120000 0.005670
5.140000 0.005563
5.160000 0.005459
5.180000 0.005356
5.200000 0.005255
5.220000 0.005156
5.240000 0.005058
5.260000 0.004963
5.280000 0.004869
5.300000 0.004776
5.320000 0.004686
5.340000 0.004597
5.360000 0.004510
5.380000 0.004424
5.400000 0.004340
5.420000 0.004257
5.440000 0.004176
5.460000 0.004096
5.480000 0.004018
5.500000 0.003941
5.520000 0.003866
5.540000 0.003792
5.560000 0.003720
5.580000 0.003648
5.600000 0.003579
5.620000 0.003510
5.640000 0.003443
5.660000 0.003376
5.680000 0.003312
5.700000 0.003248
5.720000 0.003186
5.740000 0.003124
5.760000 0.003064
5.780000 0.003005
5.800000 0.002947
5.820000 0.002890
5.840000 0.002835
5.860000 0.002780
5.880000 0.002726
5.900000 0.002673
5.920000 0.002622
5.940000 0.002571
5.960000 0.002521
5.980000 0.002472
6.000000 0.002425
6.020000 0.002378
6.040000 0.002332
6.060000 0.002286
6.080000 0.002242
6.100000 0.002198
6.120000 0.002156
6.140000 0.002114
6.160000 0.002073
6.180000 0.002033
6.200000 0.001993
6.220000 0.001954
6.240000 0.001916
6.260000 0.001879
6.280000 0.001842
6.300000 0.001806
6.320000 0.001771
6.340000 0.001737
6.360000 0.001703
6.380000 0.001670
6.400000 0.001637
6.420000 0.001605
6.440000 0.001574
6.460000 0.001543
6.480000 0.001513
6.500000 0.001483
6.520000 0.001454
6.540000 0.001426
6.560000 0.001398
6.580000 0.001371
6.600000 0.001344
6.620000 0.001318
6.640000 0.001292
6.660000 0.001267
6.680000 0.001242
6.700000 0.001217
6.720000 0.001194
6.740000 0.001170
6.760000 0.001147
6.780000 0.001125
6.800000 0.001103
6.820000 0.001081
6.840000 0.001060
6.860000 0.001039
6.880000 0.001019
6.900000 0.000999
6.920000 0.000979
6.940000 0.000960
6.960000 0.000941
6.980000 0.000923
7.000000 0.000904
7.020000 0.000887
7.040000 0.000869
7.060000 0.000852
7.080000 0.000835
7.100000 0.000819
7.120000 0.000803
7.140000 0.000787
7.160000 0.000772
7.180000 0.000756
7.200000 0.000742
7.220000 0.000727
7.240000 0.000713
7.260000 0.000699
7.280000 0.000685
7.300000 0.000671
7.320000 0.000658
7.340000 0.000645
7.360000 0.000633
7.380000 0.000620
7.400000 0.000608
7.420000 0.000596
7.440000 0.000584
7.460000 0.000573
7.480000 0.000561
7.500000 0.000550
7.520000 0.000539
7.540000 0.000529
7.560000 0.000518
7.580000 0.000508
7.600000 0.000498
7.620000 0.000488
7.640000 0.000479
7.660000 0.000469
7.680000 0.000460
7.700000 0.000451
7.720000 0.000442
7.740000 0.000433
7.760000 0.000425
7.780000 0.000416
7.800000 0.000408
7.820000 0.000400
7.840000 0.000392
7.860000 0.000385
7.880000 0.000377
7.900000 0.000370
7.920000 0.000362
7.940000 0.000355
7.960000 0.000348
7.980000 0.000341
8.000000 0.000334
8.020000 0.000328
8.040000 0.000321
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000279
8.200000 0.000274
8.220000 0.000269
8.240000 0.000263
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000224
8.420000 0.000220
8.440000 0.000216
8.460000 0.000211
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000118
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000062
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006

==> PPotts5zero.txt <==
S Z
0.000000 1.000000
0.020000 0.984468
0.040000 0.969824
0.060000 0.956005
0.080000 0.942952
0.100000 0.930612
0.120000 0.918937
0.140000 0.907883
0.160000 0.897410
0.180000 0.887482
0.200000 0.878066
0.220000 0.869131
0.240000 0.860649
0.260000 0.852594
0.280000 0.844942
0.300000 0.837671
0.320000 0.830761
0.340000 0.824193
0.360000 0.817949
0.380000 0.812014
0.400000 0.806371
0.420000 0.801007
0.440000 0.795909
0.460000 0.791064
0.480000 0.786461
0.500000 0.782090
0.520000 0.777939
0.540000 0.774001
0.560000 0.770265
0.580000 0.766724
0.600000 0.763369
0.620000 0.760194
0.640000 0.757191
0.660000 0.754354
0.680000 0.751676
0.700000 0.749152
0.720000 0.746776
0.740000 0.744544
0.760000 0.742449
0.780000 0.740487
0.800000 0.738654
0.820000 0.736945
0.840000 0.735357
0.860000 0.733885
0.880000 0.732526
0.900000 0.731277
0.920000 0.730133
0.940000 0.729092
0.960000 0.728150
0.980000 0.727306
1.000000 0.726555
1.020000 0.725895
1.040000 0.725324
1.060000 0.724839
1.080000 0.724438
1.100000 0.724118
1.120000 0.723878
1.140000 0.723714
1.160000 0.723625
1.180000 0.723610
1.200000 0.723665
1.220000 0.723789
1.240000 0.723981
1.260000 0.724239
1.280000 0.724560
1.300000 0.724943
1.320000 0.725387
1.340000 0.725890
1.360000 0.726451
1.380000 0.727067
1.400000 0.727738
1.420000 0.728463
1.440000 0.729239
1.460000 0.730065
1.480000 0.730940
1.500000 0.731863
1.520000 0.732833
1.540000 0.733848
1.560000 0.734907
1.580000 0.736008
1.600000 0.737151
1.620000 0.738335
1.640000 0.739558
1.660000 0.740819
1.680000 0.742117
1.700000 0.743450
1.720000 0.744819
1.740000 0.746221
1.760000 0.747657
1.780000 0.749123
1.800000 0.750621
1.820000 0.752147
1.840000 0.753703
1.860000 0.755286
1.880000 0.756896
1.900000 0.758531
1.920000 0.760191
1.940000 0.761874
1.960000 0.763581
1.980000 0.765309
2.000000 0.767058
2.020000 0.768827
2.040000 0.770615
2.060000 0.772421
2.080000 0.774245
2.100000 0.776085
2.120000 0.777940
2.140000 0.779810
2.160000 0.781694
2.180000 0.783591
2.200000 0.785501
2.220000 0.787421
2.240000 0.789352
2.260000 0.791293
2.280000 0.793243
2.300000 0.795201
2.320000 0.797166
2.340000 0.799138
2.360000 0.801116
2.380000 0.803100
2.400000 0.805087
2.420000 0.807079
2.440000 0.809073
2.460000 0.811070
2.480000 0.813069
2.500000 0.815068
2.520000 0.817068
2.540000 0.819068
2.560000 0.821067
2.580000 0.823064
2.600000 0.825059
2.620000 0.827052
2.640000 0.829041
2.660000 0.831026
2.680000 0.833007
2.700000 0.834983
2.720000 0.836954
2.740000 0.838918
2.760000 0.840876
2.780000 0.842827
2.800000 0.844771
2.820000 0.846707
2.840000 0.848634
2.860000 0.850553
2.880000 0.852462
2.900000 0.854362
2.920000 0.856251
2.940000 0.858131
2.960000 0.859999
2.980000 0.861856
3.000000 0.863702
3.020000 0.865536
3.040000 0.867358
3.060000 0.869168
3.080000 0.870965
3.100000 0.872749
3.120000 0.874519
3.140000 0.876276
3.160000 0.878019
3.180000 0.879749
3.200000 0.881464
3.220000 0.883165
3.240000 0.884851
3.260000 0.886522
3.280000 0.888178
3.300000 0.889820
3.320000 0.891446
3.340000 0.893056
3.360000 0.894651
3.380000 0.896231
3.400000 0.897794
3.420000 0.899342
3.440000 0.900874
3.460000 0.902390
3.480000 0.903889
3.500000 0.905373
3.520000 0.906840
3.540000 0.908291
3.560000 0.909726
3.580000 0.911145
3.600000 0.912547
3.620000 0.913933
3.640000 0.915302
3.660000 0.916655
3.680000 0.917992
3.700000 0.919313
3.720000 0.920617
3.740000 0.921905
3.760000 0.923177
3.780000 0.924433
3.800000 0.925672
3.820000 0.926896
3.840000 0.928103
3.860000 0.929295
3.880000 0.930471
3.900000 0.931631
3.920000 0.932775
3.940000 0.933904
3.960000 0.935017
3.980000 0.936115
4.000000 0.937197
4.020000 0.938264
4.040000 0.939317
4.060000 0.940354
4.080000 0.941376
4.100000 0.942383
4.120000 0.943376
4.140000 0.944355
4.160000 0.945318
4.180000 0.946268
4.200000 0.947203
4.220000 0.948125
4.240000 0.949032
4.260000 0.949926
4.280000 0.950806
4.300000 0.951672
4.320000 0.952526
4.340000 0.953366
4.360000 0.954192
4.380000 0.955006
4.400000 0.955807
4.420000 0.956596
4.440000 0.957372
4.460000 0.958135
4.480000 0.958887
4.500000 0.959626
4.520000 0.960353
4.540000 0.961069
4.560000 0.961772
4.580000 0.962465
4.600000 0.963146
4.620000 0.963815
4.640000 0.964474
4.660000 0.965122
4.680000 0.965758
4.700000 0.966385
4.720000 0.967000
4.740000 0.967606
4.760000 0.968201
4.780000 0.968786
4.800000 0.969361
4.820000 0.969926
4.840000 0.970482
4.860000 0.971028
4.880000 0.971564
4.900000 0.972092
4.920000 0.972610
4.940000 0.973119
4.960000 0.973620
4.980000 0.974112
5.000000 0.974595
5.020000 0.975069
5.040000 0.975536
5.060000 0.975994
5.080000 0.976444
5.100000 0.976886
5.120000 0.977320
5.140000 0.977746
5.160000 0.978165
5.180000 0.978577
5.200000 0.978981
5.220000 0.979377
5.240000 0.979767
5.260000 0.980150
5.280000 0.980525
5.300000 0.980894
5.320000 0.981257
5.340000 0.981612
5.360000 0.981962
5.380000 0.982304
5.400000 0.982641
5.420000 0.982972
5.440000 0.983296
5.460000 0.983615
5.480000 0.983927
5.500000 0.984234
5.520000 0.984535
5.540000 0.984831
5.560000 0.985121
5.580000 0.985406
5.600000 0.985686
5.620000 0.985960
5.640000 0.986230
5.660000 0.986494
5.680000 0.986753
5.700000 0.987008
5.720000 0.987258
5.740000 0.987503
5.760000 0.987744
5.780000 0.987980
5.800000 0.988212
5.820000 0.988439
5.840000 0.988662
5.860000 0.988881
5.880000 0.989096
5.900000 0.989306
5.920000 0.989513
5.940000 0.989716
5.960000 0.989915
5.980000 0.990110
6.000000 0.990302
6.020000 0.990490
6.040000 0.990674
6.060000 0.990855
6.080000 0.991032
6.100000 0.991206
6.120000 0.991377
6.140000 0.991544
6.160000 0.991709
6.180000 0.991870
6.200000 0.992028
6.220000 0.992183
6.240000 0.992335
6.260000 0.992484
6.280000 0.992631
6.300000 0.992774
6.320000 0.992915
6.340000 0.993053
6.360000 0.993189
6.380000 0.993321
6.400000 0.993452
6.420000 0.993580
6.440000 0.993705
6.460000 0.993828
6.480000 0.993948
6.500000 0.994067
6.520000 0.994183
6.540000 0.994296
6.560000 0.994408
6.580000 0.994517
6.600000 0.994624
6.620000 0.994730
6.640000 0.994833
6.660000 0.994934
6.680000 0.995033
6.700000 0.995130
6.720000 0.995226
6.740000 0.995319
6.760000 0.995411
6.780000 0.995501
6.800000 0.995589
6.820000 0.995676
6.840000 0.995760
6.860000 0.995844
6.880000 0.995925
6.900000 0.996005
6.920000 0.996084
6.940000 0.996160
6.960000 0.996236
6.980000 0.996310
7.000000 0.996382
7.020000 0.996453
7.040000 0.996523
7.060000 0.996591
7.080000 0.996658
7.100000 0.996724
7.120000 0.996788
7.140000 0.996851
7.160000 0.996913
7.180000 0.996974
7.200000 0.997034
7.220000 0.997092
7.240000 0.997149
7.260000 0.997205
7.280000 0.997260
7.300000 0.997314
7.320000 0.997367
7.340000 0.997419
7.360000 0.997470
7.380000 0.997520
7.400000 0.997568
7.420000 0.997616
7.440000 0.997663
7.460000 0.997709
7.480000 0.997754
7.500000 0.997799
7.520000 0.997842
7.540000 0.997885
7.560000 0.997926
7.580000 0.997967
7.600000 0.998007
7.620000 0.998046
7.640000 0.998085
7.660000 0.998123
7.680000 0.998160
7.700000 0.998196
7.720000 0.998232
7.740000 0.998267
7.760000 0.998301
7.780000 0.998334
7.800000 0.998367
7.820000 0.998399
7.840000 0.998431
7.860000 0.998462
7.880000 0.998492
7.900000 0.998522
7.920000 0.998551
7.940000 0.998580
7.960000 0.998608
7.980000 0.998635
8.000000 0.998662
8.020000 0.998689
8.040000 0.998714
8.060000 0.998740
8.080000 0.998765
8.100000 0.998789
8.120000 0.998813
8.140000 0.998837
8.160000 0.998859
8.180000 0.998882
8.200000 0.998904
8.220000 0.998926
8.240000 0.998947
8.260000 0.998968
8.280000 0.998988
8.300000 0.999008
8.320000 0.999028
8.340000 0.999047
8.360000 0.999066
8.380000 0.999084
8.400000 0.999102
8.420000 0.999120
8.440000 0.999137
8.460000 0.999155
8.480000 0.999171
8.500000 0.999188
8.520000 0.999204
8.540000 0.999219
8.560000 0.999235
8.580000 0.999250
8.600000 0.999265
8.620000 0.999279
8.640000 0.999294
8.660000 0.999308
8.680000 0.999321
8.700000 0.999335
8.720000 0.999348
8.740000 0.999361
8.760000 0.999373
8.780000 0.999386
8.800000 0.999398
8.820000 0.999410
8.840000 0.999421
8.860000 0.999433
8.880000 0.999444
8.900000 0.999455
8.920000 0.999466
8.940000 0.999476
8.960000 0.999487
8.980000 0.999497
9.000000 0.999507
9.020000 0.999517
9.040000 0.999526
9.060000 0.999536
9.080000 0.999545
9.100000 0.999554
9.120000 0.999563
9.140000 0.999571
9.160000 0.999580
9.180000 0.999588
9.200000 0.999596
9.220000 0.999604
9.240000 0.999612
9.260000 0.999620
9.280000 0.999627
9.300000 0.999635
9.320000 0.999642
9.340000 0.999649
9.360000 0.999656
9.380000 0.999663
9.400000 0.999669
9.420000 0.999676
9.440000 0.999682
9.460000 0.999689
9.480000 0.999695
9.500000 0.999701
9.520000 0.999707
9.540000 0.999713
9.560000 0.999718
9.580000 0.999724
9.600000 0.999729
9.620000 0.999735
9.640000 0.999740
9.660000 0.999745
9.680000 0.999750
9.700000 0.999755
9.720000 0.999760
9.740000 0.999765
9.760000 0.999769
9.780000 0.999774
9.800000 0.999778
9.820000 0.999783
9.840000 0.999787
9.860000 0.999791
9.880000 0.999795
9.900000 0.999799
9.920000 0.999803
9.940000 0.999807
9.960000 0.999811
9.980000 0.999815
10.000000 0.999818
10.020000 0.999822
10.040000 0.999826
10.060000 0.999829
10.080000 0.999832
10.100000 0.999836
10.120000 0.999839
10.140000 0.999842
10.160000 0.999845
10.180000 0.999848
10.200000 0.999851
10.220000 0.999854
10.240000 0.999857
10.260000 0.999860
10.280000 0.999863
10.300000 0.999866
10.320000 0.999868
10.340000 0.999871
10.360000 0.999873
10.380000 0.999876
10.400000 0.999878
10.420000 0.999881
10.440000 0.999883
10.460000 0.999885
10.480000 0.999888
10.500000 0.999890
10.520000 0.999892
10.540000 0.999894
10.560000 0.999896
10.580000 0.999898
10.600000 0.999900
10.620000 0.999902
10.640000 0.999904
10.660000 0.999906
10.680000 0.999908
10.700000 0.999910
10.720000 0.999912
10.740000 0.999913
10.760000 0.999915
10.780000 0.999917
10.800000 0.999918
10.820000 0.999920
10.840000 0.999922
10.860000 0.999923
10.880000 0.999925
10.900000 0.999926
10.920000 0.999928
10.940000 0.999929
10.960000 0.999930
10.980000 0.999932
11.000000 0.999933
11.020000 0.999935
11.040000 0.999936
11.060000 0.999937
11.080000 0.999938
11.100000 0.999940
11.120000 0.999941
11.140000 0.999942
11.160000 0.999943
11.180000 0.999944
11.200000 0.999945
11.220000 0.999946
11.240000 0.999947
11.260000 0.999948
11.280000 0.999950
11.300000 0.999951
11.320000 0.999951
11.340000 0.999952
11.360000 0.999953
11.380000 0.999954
11.400000 0.999955
11.420000 0.999956
11.440000 0.999957
11.460000 0.999958
11.480000 0.999959
11.500000 0.999959
11.520000 0.999960
11.540000 0.999961
11.560000 0.999962
11.580000 0.999963
11.600000 0.999963
11.620000 0.999964
11.640000 0.999965
11.660000 0.999965
11.680000 0.999966
11.700000 0.999967
11.720000 0.999967
11.740000 0.999968
11.760000 0.999969
11.780000 0.999969
11.800000 0.999970
11.820000 0.999971
11.840000 0.999971
11.860000 0.999972
11.880000 0.999972
11.900000 0.999973
11.920000 0.999973
11.940000 0.999974
11.960000 0.999974
11.980000 0.999975
12.000000 0.999975

==> Pfixed.txt <==
S Z
0.000000 1.000000
0.010000 0.990293
0.020000 0.981149
0.030000 0.972531
0.040000 0.964409
0.050000 0.956751
0.060000 0.949531
0.070000 0.942724
0.080000 0.936306
0.090000 0.930257
0.100000 0.924555
0.110000 0.919183
0.120000 0.914123
0.130000 0.909359
0.140000 0.904876
0.150000 0.900660
0.160000 0.896698
0.170000 0.892978
0.180000 0.889488
0.190000 0.886217
0.200000 0.883155
0.210000 0.880292
0.220000 0.877620
0.230000 0.875130
0.240000 0.872813
0.250000 0.870662
0.260000 0.868671
0.270000 0.866831
0.280000 0.865137
0.290000 0.863583
0.300000 0.862161
0.310000 0.860868
0.320000 0.859697
0.330000 0.858643
0.340000 0.857702
0.350000 0.856869
0.360000 0.856140
0.370000 0.855509
0.380000 0.854974
0.390000 0.854530
0.400000 0.854174
0.410000 0.853901
0.420000 0.853709
0.430000 0.853594
0.440000 0.853554
0.450000 0.853584
0.460000 0.853682
0.470000 0.853845
0.480000 0.854071
0.490000 0.854356
0.500000 0.854698
0.510000 0.855096
0.520000 0.855545
0.530000 0.856045
0.540000 0.856592
0.550000 0.857185
0.560000 0.857822
0.570000 0.858500
0.580000 0.859218
0.590000 0.859974
0.600000 0.860766
0.610000 0.861592
0.620000 0.862450
0.630000 0.863339
0.640000 0.864257
0.650000 0.865203
0.660000 0.866175
0.670000 0.867171
0.680000 0.868191
0.690000 0.869233
0.700000 0.870295
0.710000 0.871377
0.720000 0.872476
0.730000 0.873593
0.740000 0.874724
0.750000 0.875871
0.760000 0.877031
0.770000 0.878203
0.780000 0.879386
0.790000 0.880579
0.800000 0.881782
0.810000 0.882994
0.820000 0.884212
0.830000 0.885438
0.840000 0.886669
0.850000 0.887905
0.860000 0.889145
0.870000 0.890388
0.880000 0.891634
0.890000 0.892883
0.900000 0.894132
0.910000 0.895382
0.920000 0.896632
0.930000 0.897881
0.940000 0.899129
0.950000 0.900375
0.960000 0.901619
0.970000 0.902860
0.980000 0.904097
0.990000 0.905331
1.000000 0.906560
1.010000 0.907785
1.020000 0.909004
1.030000 0.910218
1.040000 0.911426
1.050000 0.912628
1.060000 0.913822
1.070000 0.915010
1.080000 0.916191
1.090000 0.917364
1.100000 0.918529
1.110000 0.919685
1.120000 0.920834
1.130000 0.921973
1.140000 0.923104
1.150000 0.924225
1.160000 0.925338
1.170000 0.926440
1.180000 0.927534
1.190000 0.928617
1.200000 0.929690
1.210000 0.930753
1.220000 0.931806
1.230000 0.932848
1.240000 0.933880
1.250000 0.934902
1.260000 0.935912
1.270000 0.936912
1.280000 0.937901
1.290000 0.938879
1.300000 0.939847
1.310000 0.940803
1.320000 0.941748
1.330000 0.942683
1.340000 0.943606
1.350000 0.944518
1.360000 0.945419
1.370000 0.946309
1.380000 0.947188
1.390000 0.948055
1.400000 0.948912
1.410000 0.949758
1.420000 0.950593
1.430000 0.951416
1.440000 0.952229
1.450000 0.953031
1.460000 0.953822
1.470000 0.954602
1.480000 0.955372
1.490000 0.956130
1.500000 0.956879
1.510000 0.957616
1.520000 0.958343
1.530000 0.959060
1.540000 0.959766
1.550000 0.960462
1.560000 0.961148
1.570000 0.961824
1.580000 0.962490
1.590000 0.963145
1.600000 0.963791
1.610000 0.964427
1.620000 0.965054
1.630000 0.965670
1.640000 0.966278
1.650000 0.966876
1.660000 0.967464
1.670000 0.968044
1.680000 0.968614
1.690000 0.969175
1.700000 0.969727
1.710000 0.970271
1.720000 0.970806
1.730000 0.971332
1.740000 0.971849
1.750000 0.972359
1.760000 0.972860
1.770000 0.973352
1.780000 0.973837
1.790000 0.974313
1.800000 0.974782
1.810000 0.975243
1.820000 0.975696
1.830000 0.976142
1.840000 0.976580
1.850000 0.977010
1.860000 0.977434
1.870000 0.977850
1.880000 0.978259
1.890000 0.978661
1.900000 0.979056
1.910000 0.979445
1.920000 0.979826
1.930000 0.980201
1.940000 0.980570
1.950000 0.980932
1.960000 0.981288
1.970000 0.981637
1.980000 0.981981
1.990000 0.982318
2.000000 0.982650
2.010000 0.982975
2.020000 0.983295
2.030000 0.983609
2.040000 0.983918
2.050000 0.984221
2.060000 0.984518
2.070000 0.984811
2.080000 0.985098
2.090000 0.985379
2.100000 0.985656
2.110000 0.985928
2.120000 0.986195
2.130000 0.986457
2.140000 0.986714
2.150000 0.986967
2.160000 0.987215
2.170000 0.987458
2.180000 0.987697
2.190000 0.987932
2.200000 0.988162
2.210000 0.988388
2.220000 0.988610
2.230000 0.988828
2.240000 0.989042
2.250000 0.989252
2.260000 0.989458
2.270000 0.989660
2.280000 0.989858
2.290000 0.990053
2.300000 0.990244
2.310000 0.990432
2.320000 0.990616
2.330000 0.990797
2.340000 0.990974
2.350000 0.991148
2.360000 0.991318
2.370000 0.991486
2.380000 0.991650
2.390000 0.991811
2.400000 0.991970
2.410000 0.992125
2.420000 0.992277
2.430000 0.992427
2.440000 0.992573
2.450000 0.992717
2.460000 0.992858
2.470000 0.992996
2.480000 0.993132
2.490000 0.993265
2.500000 0.993396
2.510000 0.993524
2.520000 0.993650
2.530000 0.993773
2.540000 0.993894
2.550000 0.994013
2.560000 0.994130
2.570000 0.994244
2.580000 0.994356
2.590000 0.994466
2.600000 0.994574
2.610000 0.994679
2.620000 0.994783
2.630000 0.994885
2.640000 0.994984
2.650000 0.995082
2.660000 0.995178
2.670000 0.995272
2.680000 0.995365
2.690000 0.995455
2.700000 0.995544
2.710000 0.995631
2.720000 0.995716
2.730000 0.995800
2.740000 0.995882
2.750000 0.995963
2.760000 0.996042
2.770000 0.996119
2.780000 0.996195
2.790000 0.996270
2.800000 0.996343
2.810000 0.996414
2.820000 0.996485
2.830000 0.996554
2.840000 0.996621
2.850000 0.996687
2.860000 0.996752
2.870000 0.996816
2.880000 0.996878
2.890000 0.996940
2.900000 0.997000
2.910000 0.997059
2.920000 0.997116
2.930000 0.997173
2.940000 0.997228
2.950000 0.997283
2.960000 0.997336
2.970000 0.997389
2.980000 0.997440
2.990000 0.997490
3.000000 0.997540
3.010000 0.997588
3.020000 0.997635
3.030000 0.997682
3.040000 0.997727
3.050000 0.997772
3.060000 0.997816
3.070000 0.997859
3.080000 0.997901
3.090000 0.997942
3.100000 0.997983
3.110000 0.998023
3.120000 0.998061
3.130000 0.998100
3.140000 0.998137
3.150000 0.998174
3.160000 0.998210
3.170000 0.998245
3.180000 0.998280
3.190000 0.998313
3.200000 0.998347
3.210000 0.998379
3.220000 0.998411
3.230000 0.998443
3.240000 0.998473
3.250000 0.998503
3.260000 0.998533
3.270000 0.998562
3.280000 0.998590
3.290000 0.998618
3.300000 0.998645
3.310000 0.998672
3.320000 0.998698
3.330000 0.998724
3.340000 0.998749
3.350000 0.998774
3.360000 0.998798
3.370000 0.998822
3.380000 0.998845
3.390000 0.998868
3.400000 0.998890
3.410000 0.998912
3.420000 0.998933
3.430000 0.998954
3.440000 0.998975
3.450000 0.998995
3.460000 0.999015
3.470000 0.999035
3.480000 0.999054
3.490000 0.999072
3.500000 0.999091
3.510000 0.999109
3.520000 0.999126
3.530000 0.999143
3.540000 0.999160
3.550000 0.999177
3.560000 0.999193
3.570000 0.999209
3.580000 0.999225
3.590000 0.999240
3.600000 0.999255
3.610000 0.999270
3.620000 0.999284
3.630000 0.999298
3.640000 0.999312
3.650000 0.999326
3.660000 0.999339
3.670000 0.999352
3.680000 0.999365
3.690000 0.999378
3.700000 0.999390
3.710000 0.999402
3.720000 0.999414
3.730000 0.999425
3.740000 0.999437
3.750000 0.999448
3.760000 0.999459
3.770000 0.999469
3.780000 0.999480
3.790000 0.999490
3.800000 0.999500
3.810000 0.999510
3.820000 0.999520
3.830000 0.999529
3.840000 0.999539
3.850000 0.999548
3.860000 0.999557
3.870000 0.999565
3.880000 0.999574
3.890000 0.999583
3.900000 0.999591
3.910000 0.999599
3.920000 0.999607
3.930000 0.999615
3.940000 0.999622
3.950000 0.999630
3.960000 0.999637
3.970000 0.999644
3.980000 0.999651
3.990000 0.999658
4.000000 0.999665
4.010000 0.999672
4.020000 0.999678
4.030000 0.999684
4.040000 0.999691
4.050000 0.999697
4.060000 0.999703
4.070000 0.999709
4.080000 0.999714
4.090000 0.999720
4.100000 0.999726
4.110000 0.999731
4.120000 0.999736
4.130000 0.999742
4.140000 0.999747
4.150000 0.999752
4.160000 0.999757
4.170000 0.999761
4.180000 0.999766
4.190000 0.999771
4.200000 0.999775
4.210000 0.999780
4.220000 0.999784
4.230000 0.999788
4.240000 0.999793
4.250000 0.999797
4.260000 0.999801
4.270000 0.999805
4.280000 0.999808
4.290000 0.999812
4.300000 0.999816
4.310000 0.999820
4.320000 0.999823
4.330000 0.999827
4.340000 0.999830
4.350000 0.999833
4.360000 0.999837
4.370000 0.999840
4.380000 0.999843
4.390000 0.999846
4.400000 0.999849
4.410000 0.999852
4.420000 0.999855
4.430000 0.999858
4.440000 0.999861
4.450000 0.999864
4.460000 0.999866
4.470000 0.999869
4.480000 0.999872
4.490000 0.999874
4.500000 0.999877
4.510000 0.999879
4.520000 0.999881
4.530000 0.999884
4.540000 0.999886
4.550000 0.999888
4.560000 0.999891
4.570000 0.999893
4.580000 0.999895
4.590000 0.999897
4.600000 0.999899
4.610000 0.999901
4.620000 0.999903
4.630000 0.999905
4.640000 0.999907
4.650000 0.999909
4.660000 0.999910
4.670000 0.999912
4.680000 0.999914
4.690000 0.999916
4.700000 0.999917
4.710000 0.999919
4.720000 0.999921
4.730000 0.999922
4.740000 0.999924
4.750000 0.999925
4.760000 0.999927
4.770000 0.999928
4.780000 0.999930
4.790000 0.999931
4.800000 0.999932
4.810000 0.999934
4.820000 0.999935
4.830000 0.999936
4.840000 0.999937
4.850000 0.999939
4.860000 0.999940
4.870000 0.999941
4.880000 0.999942
4.890000 0.999943
4.900000 0.999945
4.910000 0.999946
4.920000 0.999947
4.930000 0.999948
4.940000 0.999949
4.950000 0.999950
4.960000 0.999951
4.970000 0.999952
4.980000 0.999953
4.990000 0.999954
5.000000 0.999955


==> Pfixed2.txt <==
S Z
0.000000 0.000000
0.010000 0.009707
0.020000 0.018851
0.030000 0.027469
0.040000 0.035591
0.050000 0.043249
0.060000 0.050469
0.070000 0.057276
0.080000 0.063694
0.090000 0.069743
0.100000 0.075445
0.110000 0.080817
0.120000 0.085877
0.130000 0.090641
0.140000 0.095124
0.150000 0.099340
0.160000 0.103302
0.170000 0.107022
0.180000 0.110512
0.190000 0.113783
0.200000 0.116845
0.210000 0.119708
0.220000 0.122380
0.230000 0.124870
0.240000 0.127187
0.250000 0.129338
0.260000 0.131329
0.270000 0.133169
0.280000 0.134863
0.290000 0.136417
0.300000 0.137839
0.310000 0.139132
0.320000 0.140303
0.330000 0.141357
0.340000 0.142298
0.350000 0.143131
0.360000 0.143860
0.370000 0.144491
0.380000 0.145026
0.390000 0.145470
0.400000 0.145826
0.410000 0.146099
0.420000 0.146291
0.430000 0.146406
0.440000 0.146446
0.450000 0.146416
0.460000 0.146318
0.470000 0.146155
0.480000 0.145929
0.490000 0.145644
0.500000 0.145302
0.510000 0.144904
0.520000 0.144455
0.530000 0.143955
0.540000 0.143408
0.550000 0.142815
0.560000 0.142178
0.570000 0.141500
0.580000 0.140782
0.590000 0.140026
0.600000 0.139234
0.610000 0.138408
0.620000 0.137550
0.630000 0.136661
0.640000 0.135743
0.650000 0.134797
0.660000 0.133825
0.670000 0.132829
0.680000 0.131809
0.690000 0.130767
0.700000 0.129705
0.710000 0.128623
0.720000 0.127524
0.730000 0.126407
0.740000 0.125276
0.750000 0.124129
0.760000 0.122969
0.770000 0.121797
0.780000 0.120614
0.790000 0.119421
0.800000 0.118218
0.810000 0.117006
0.820000 0.115788
0.830000 0.114562
0.840000 0.113331
0.850000 0.112095
0.860000 0.110855
0.870000 0.109612
0.880000 0.108366
0.890000 0.107117
0.900000 0.105868
0.910000 0.104618
0.920000 0.103368
0.930000 0.102119
0.940000 0.100871
0.950000 0.099625
0.960000 0.098381
0.970000 0.097140
0.980000 0.095903
0.990000 0.094669
1.000000 0.093440
1.010000 0.092215
1.020000 0.090996
1.030000 0.089782
1.040000 0.088574
1.050000 0.087372
1.060000 0.086178
1.070000 0.084990
1.080000 0.083809
1.090000 0.082636
1.100000 0.081471
1.110000 0.080315
1.120000 0.079166
1.130000 0.078027
1.140000 0.076896
1.150000 0.075775
1.160000 0.074662
1.170000 0.073560
1.180000 0.072466
1.190000 0.071383
1.200000 0.070310
1.210000 0.069247
1.220000 0.068194
1.230000 0.067152
1.240000 0.066120
1.250000 0.065098
1.260000 0.064088
1.270000 0.063088
1.280000 0.062099
1.290000 0.061121
1.300000 0.060153
1.310000 0.059197
1.320000 0.058252
1.330000 0.057317
1.340000 0.056394
1.350000 0.055482
1.360000 0.054581
1.370000 0.053691
1.380000 0.052812
1.390000 0.051945
1.400000 0.051088
1.410000 0.050242
1.420000 0.049407
1.430000 0.048584
1.440000 0.047771
1.450000 0.046969
1.460000 0.046178
1.470000 0.045398
1.480000 0.044628
1.490000 0.043870
1.500000 0.043121
1.510000 0.042384
1.520000 0.041657
1.530000 0.040940
1.540000 0.040234
1.550000 0.039538
1.560000 0.038852
1.570000 0.038176
1.580000 0.037510
1.590000 0.036855
1.600000 0.036209
1.610000 0.035573
1.620000 0.034946
1.630000 0.034330
1.640000 0.033722
1.650000 0.033124
1.660000 0.032536
1.670000 0.031956
1.680000 0.031386
1.690000 0.030825
1.700000 0.030273
1.710000 0.029729
1.720000 0.029194
1.730000 0.028668
1.740000 0.028151
1.750000 0.027641
1.760000 0.027140
1.770000 0.026648
1.780000 0.026163
1.790000 0.025687
1.800000 0.025218
1.810000 0.024757
1.820000 0.024304
1.830000 0.023858
1.840000 0.023420
1.850000 0.022990
1.860000 0.022566
1.870000 0.022150
1.880000 0.021741
1.890000 0.021339
1.900000 0.020944
1.910000 0.020555
1.920000 0.020174
1.930000 0.019799
1.940000 0.019430
1.950000 0.019068
1.960000 0.018712
1.970000 0.018363
1.980000 0.018019
1.990000 0.017682
2.000000 0.017350
2.010000 0.017025
2.020000 0.016705
2.030000 0.016391
2.040000 0.016082
2.050000 0.015779
2.060000 0.015482
2.070000 0.015189
2.080000 0.014902
2.090000 0.014621
2.100000 0.014344
2.110000 0.014072
2.120000 0.013805
2.130000 0.013543
2.140000 0.013286
2.150000 0.013033
2.160000 0.012785
2.170000 0.012542
2.180000 0.012303
2.190000 0.012068
2.200000 0.011838
2.210000 0.011612
2.220000 0.011390
2.230000 0.011172
2.240000 0.010958
2.250000 0.010748
2.260000 0.010542
2.270000 0.010340
2.280000 0.010142
2.290000 0.009947
2.300000 0.009756
2.310000 0.009568
2.320000 0.009384
2.330000 0.009203
2.340000 0.009026
2.350000 0.008852
2.360000 0.008682
2.370000 0.008514
2.380000 0.008350
2.390000 0.008189
2.400000 0.008030
2.410000 0.007875
2.420000 0.007723
2.430000 0.007573
2.440000 0.007427
2.450000 0.007283
2.460000 0.007142
2.470000 0.007004
2.480000 0.006868
2.490000 0.006735
2.500000 0.006604
2.510000 0.006476
2.520000 0.006350
2.530000 0.006227
2.540000 0.006106
2.550000 0.005987
2.560000 0.005870
2.570000 0.005756
2.580000 0.005644
2.590000 0.005534
2.600000 0.005426
2.610000 0.005321
2.620000 0.005217
2.630000 0.005115
2.640000 0.005016
2.650000 0.004918
2.660000 0.004822
2.670000 0.004728
2.680000 0.004635
2.690000 0.004545
2.700000 0.004456
2.710000 0.004369
2.720000 0.004284
2.730000 0.004200
2.740000 0.004118
2.750000 0.004037
2.760000 0.003958
2.770000 0.003881
2.780000 0.003805
2.790000 0.003730
2.800000 0.003657
2.810000 0.003586
2.820000 0.003515
2.830000 0.003446
2.840000 0.003379
2.850000 0.003313
2.860000 0.003248
2.870000 0.003184
2.880000 0.003122
2.890000 0.003060
2.900000 0.003000
2.910000 0.002941
2.920000 0.002884
2.930000 0.002827
2.940000 0.002772
2.950000 0.002717
2.960000 0.002664
2.970000 0.002611
2.980000 0.002560
2.990000 0.002510
3.000000 0.002460
3.010000 0.002412
3.020000 0.002365
3.030000 0.002318
3.040000 0.002273
3.050000 0.002228
3.060000 0.002184
3.070000 0.002141
3.080000 0.002099
3.090000 0.002058
3.100000 0.002017
3.110000 0.001977
3.120000 0.001939
3.130000 0.001900
3.140000 0.001863
3.150000 0.001826
3.160000 0.001790
3.170000 0.001755
3.180000 0.001720
3.190000 0.001687
3.200000 0.001653
3.210000 0.001621
3.220000 0.001589
3.230000 0.001557
3.240000 0.001527
3.250000 0.001497
3.260000 0.001467
3.270000 0.001438
3.280000 0.001410
3.290000 0.001382
3.300000 0.001355
3.310000 0.001328
3.320000 0.001302
3.330000 0.001276
3.340000 0.001251
3.350000 0.001226
3.360000 0.001202
3.370000 0.001178
3.380000 0.001155
3.390000 0.001132
3.400000 0.001110
3.410000 0.001088
3.420000 0.001067
3.430000 0.001046
3.440000 0.001025
3.450000 0.001005
3.460000 0.000985
3.470000 0.000965
3.480000 0.000946
3.490000 0.000928
3.500000 0.000909
3.510000 0.000891
3.520000 0.000874
3.530000 0.000857
3.540000 0.000840
3.550000 0.000823
3.560000 0.000807
3.570000 0.000791
3.580000 0.000775
3.590000 0.000760
3.600000 0.000745
3.610000 0.000730
3.620000 0.000716
3.630000 0.000702
3.640000 0.000688
3.650000 0.000674
3.660000 0.000661
3.670000 0.000648
3.680000 0.000635
3.690000 0.000622
3.700000 0.000610
3.710000 0.000598
3.720000 0.000586
3.730000 0.000575
3.740000 0.000563
3.750000 0.000552
3.760000 0.000541
3.770000 0.000531
3.780000 0.000520
3.790000 0.000510
3.800000 0.000500
3.810000 0.000490
3.820000 0.000480
3.830000 0.000471
3.840000 0.000461
3.850000 0.000452
3.860000 0.000443
3.870000 0.000435
3.880000 0.000426
3.890000 0.000417
3.900000 0.000409
3.910000 0.000401
3.920000 0.000393
3.930000 0.000385
3.940000 0.000378
3.950000 0.000370
3.960000 0.000363
3.970000 0.000356
3.980000 0.000349
3.990000 0.000342
4.000000 0.000335
4.010000 0.000328
4.020000 0.000322
4.030000 0.000316
4.040000 0.000309
4.050000 0.000303
4.060000 0.000297
4.070000 0.000291
4.080000 0.000286
4.090000 0.000280
4.100000 0.000274
4.110000 0.000269
4.120000 0.000264
4.130000 0.000258
4.140000 0.000253
4.150000 0.000248
4.160000 0.000243
4.170000 0.000239
4.180000 0.000234
4.190000 0.000229
4.200000 0.000225
4.210000 0.000220
4.220000 0.000216
4.230000 0.000212
4.240000 0.000207
4.250000 0.000203
4.260000 0.000199
4.270000 0.000195
4.280000 0.000192
4.290000 0.000188
4.300000 0.000184
4.310000 0.000180
4.320000 0.000177
4.330000 0.000173
4.340000 0.000170
4.350000 0.000167
4.360000 0.000163
4.370000 0.000160
4.380000 0.000157
4.390000 0.000154
4.400000 0.000151
4.410000 0.000148
4.420000 0.000145
4.430000 0.000142
4.440000 0.000139
4.450000 0.000136
4.460000 0.000134
4.470000 0.000131
4.480000 0.000128
4.490000 0.000126
4.500000 0.000123
4.510000 0.000121
4.520000 0.000119
4.530000 0.000116
4.540000 0.000114
4.550000 0.000112
4.560000 0.000109
4.570000 0.000107
4.580000 0.000105
4.590000 0.000103
4.600000 0.000101
4.610000 0.000099
4.620000 0.000097
4.630000 0.000095
4.640000 0.000093
4.650000 0.000091
4.660000 0.000090
4.670000 0.000088
4.680000 0.000086
4.690000 0.000084
4.700000 0.000083
4.710000 0.000081
4.720000 0.000079
4.730000 0.000078
4.740000 0.000076
4.750000 0.000075
4.760000 0.000073
4.770000 0.000072
4.780000 0.000070
4.790000 0.000069
4.800000 0.000068
4.810000 0.000066
4.820000 0.000065
4.830000 0.000064
4.840000 0.000063
4.850000 0.000061
4.860000 0.000060
4.870000 0.000059
4.880000 0.000058
4.890000 0.000057
4.900000 0.000055
4.910000 0.000054
4.920000 0.000053
4.930000 0.000052
4.940000 0.000051
4.950000 0.000050
4.960000 0.000049
4.970000 0.000048
4.980000 0.000047
4.990000 0.000046
5.000000 0.000045


==> RelativeErrorDFully.txt <==
J	BP		     TP
0.05	0.0272802972	0.0249741180
0.10	0.0713282821	0.0703604300
0.15	0.1369763137	0.1347716836
0.20	0.1797888946	0.1792474352
0.25	0.0591311257	0.0615609575
0.30	0.0082331378	0.0087677358
0.35	0.0025110136	0.0024540028
0.40	0.0017192835	0.0016428385
0.45	0.0009578889	0.0009262446
0.50	0.0004648045	0.0004514789
0.55	0.0002164680	0.0002117036
0.60	0.0000954468	0.0000937838
0.65	0.0000372384	0.0000365226
0.70	0.0000142957	0.0000139310
0.75	0.0000098936	0.0000096579
0.80	0.0000041637	0.0000039428
0.85	0.0000018522	0.0000017750




==> RelativeErrorDIsingGauss.txt <==
J	BP	         TP	
0.05	0.0100534534   nan
0.15	0.0757074837   nan		
0.25	0.0499673993   0.0451368204
0.35	0.0181623485   0.0170755118	
0.45	0.0119247452   0.0115970936
0.55  0.0073694739   0.0071595444
0.65	0.0046896055   0.0045675153
0.75	0.0029427241   0.0028401969
0.85	0.0030969768   0.0030251579
0.95	0.0022257029   0.0021575376
1.05	0.0016282149   0.0015525602
1.15	0.0005726458   0.0005454494
1.25	0.0004064559   0.0004002630
1.35	0.0004809309   0.0004733071
1.45	0.0003699687   0.0003462930
1.55	0.0002887061   0.0002776750
1.65	0.0002281978   0.0002255874
1.75	0.0001009924   0.0000966520
1.85	0.0000803998   0.0000758778
1.95	0.0001101353   0.0001078300


==> RelativeErrorPFully.txt <==
J	BP		TP              GBP
0.05	0.0272802979	0.0218514510	0.0272802979
0.10	0.0713282822	0.0657168619	0.0713282822
0.15	0.1369763145	0.1188302990	0.1369763145
0.20	0.2155114664	0.1456048733	0.2155114664
0.25	0.2692512996	0.1866183093	0.2692512996
0.30	0.3193891275	0.1373920388	0.3193891275
0.35	0.3434124715	0.0972190952	0.3434124715
0.40	0.3568872549	0.0839751859	0.3568872549
0.45	0.3511028266	0.0616988249	0.3511028266
0.50	0.3543443360	0.0311643598	0.3543443360
0.55    0.3522200655	0.0345874784	0.3522200655
0.60	0.3413393166	0.0194672344	0.3413393166 
0.65	0.3168349465	0.0128581767	0.3168349465 
0.70	0.3226308293	0.0480621659	0.3226308293
0.75	0.3211289175	0.0227464201	0.3211289175
0.80	0.3190502771	0.0316148904	0.3190502771
0.85	0.3006507043	0.0383540201	0.3006507043




==> RelativeErrorPIsingGauss.txt <==
J	BP		      TP		     GBP
0.05	0.0100534533	0.0092774040	0.0100534533
0.15	0.0492553294	0.0458733355	0.0492553294
0.25	0.1034856003	0.0966770531	0.1034856003
0.35	0.1525162583	0.1421424001	0.1525162583
0.45	0.1847549650	0.1346523648	0.1847549650
0.55	0.1962274272	0.1121576212	0.1962274272
0.65	0.2028231732	0.0790549186	0.2028231732
0.75	0.2045090513	0.0583030604	0.2045090513
0.85	0.2084575887	0.0385403028	0.2084575887
0.95	0.2077675217	0.0375142710	0.2077675217
1.05	0.2061085516	0.0391455570	0.2061085516
1.15	0.2013593556	0.0138161209	0.2013593556
1.25	0.1975604668	0.0140932517	0.1975604668
1.35	0.1892817245	0.0135626623	0.1892817245
1.45	0.1860494590	0.0112485461	0.1860494590
1.55	0.1829020881	0.0075142436	0.1829020881
1.65	0.1798589581	0.0101511020	0.1798589581
1.75	0.1607549712	0.0050668024	0.1607549712
1.85	0.1579204439	0.0105841112	0.1579204439
1.95	0.1457978185	0.0035205001	0.1457978185



